Training Greedy Policy for Proposal Batch Selection in Expensive Multi-Objective Combinatorial Optimization

Active learning is increasingly adopted for expensive multi-objective combinatorial optimization problems, but it involves a challenging subset selection problem, optimizing the batch acquisition score that quantifies the goodness of a batch for evaluation. Due to the excessively large search space of the subset selection problem, prior methods optimize the batch acquisition on the latent space, which has discrepancies with the actual space, or optimize individual acquisition scores without considering the dependencies among candidates in a batch instead of directly optimizing the batch acquisition. To manage the vast search space, a simple and effective approach is the greedy method, which decomposes the problem into smaller subproblems, yet it has difficulty in parallelization since each subproblem depends on the outcome from the previous ones. To this end, we introduce a novel greedy-style subset selection algorithm that optimizes batch acquisition directly on the combinatorial space by sequential greedy sampling from the greedy policy, specifically trained to address all greedy subproblems concurrently. Notably, our experiments on the red fluorescent proteins design task show that our proposed method achieves the baseline performance in 1.69x fewer queries, demonstrating its efficiency.

==> csvs/github_proxy_rfp/LaMBO.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0294723499461824,1.0496924996852544,1.0395824248157184,1.0223724659299076,1.0534881037679291,1.0412219424344062
32.0,1.054849427342717,1.0839707741147369,1.0694101007287269,1.055358977426731,1.0750794819033775,1.0639389794417604
48.0,1.0818193595654864,1.114911091738082,1.0983652256517842,1.078113158929445,1.1053804147541502,1.0976318513342391
64.0,1.110571464777398,1.152688980384787,1.1316302225810926,1.1103698824984345,1.1422572839414291,1.1262497439265866
80.0,1.1303354327353552,1.1793441402925326,1.154839786513944,1.1198287212601301,1.1698148016642615,1.144638147471953
96.0,1.1577634789010471,1.2048647748326948,1.181314126866871,1.1577913213403437,1.1994063689306371,1.1837706224929123
112.0,1.1859520456065056,1.2291303144309693,1.2075411800187374,1.1821943108016912,1.2159569467039932,1.2039440575541476
128.0,1.2063854773667764,1.2443356017791238,1.22536053957295,1.20349533797925,1.2474680577520614,1.2176765049038087
144.0,1.2348952111467897,1.2866613067341883,1.260778258940489,1.2436299013009244,1.2709746711030514,1.2515458711824432
160.0,1.2517538840408544,1.3088254124064929,1.2802896482236736,1.2472485620834308,1.297201803089809,1.2681489675314437
176.0,1.2830849915828804,1.3334931341431036,1.308289062862992,1.290349677333541,1.3118963186709205,1.3004470602922562
192.0,1.301593488234599,1.3445569858974928,1.323075237066046,1.307774810474345,1.3246691946011824,1.3164169050764807
208.0,1.325804054597358,1.3756329102407894,1.3507184824190737,1.3369429234122423,1.3570659455987557,1.3446252607075957
224.0,1.34767837044241,1.3933604915015898,1.370519430972,1.353143089624929,1.3872328278677146,1.3723327278448059
240.0,1.3694861304207904,1.4169081904286327,1.3931971604247115,1.3798473573476753,1.4031930851727001,1.394312522071317
256.0,1.3829468032586,1.4304635513379615,1.4067051772982808,1.386626249000666,1.4126364068055812,1.3989924696542504
272.0,1.4008589875385709,1.4463446005141383,1.4236017940263546,1.3997367112576202,1.4274189675996856,1.4164951319522243
288.0,1.4287132673650993,1.4748072699118386,1.451760268638469,1.4278351991756404,1.479156575445527,1.4427316219185204
304.0,1.4484463816935993,1.4887774359142278,1.4686119088039136,1.4399806118283853,1.4927569928477202,1.4664424858281269
320.0,1.4587924449463439,1.5031790052593108,1.4809857251028273,1.4485437431696833,1.5054468886382308,1.4878413075953003
336.0,1.4736269983752637,1.5162543366816879,1.4949406675284758,1.461260003536454,1.5154855924051434,1.491775229618991
352.0,1.497009833583744,1.5392038068884308,1.5181068202360875,1.4852135293842574,1.5479126956522717,1.5159494381129546
368.0,1.511864018652749,1.5600454585912027,1.5359547386219758,1.4970778187636695,1.5686054567728582,1.5448604900955667
384.0,1.526312476293861,1.5807079171706084,1.5535101967322347,1.512571209497793,1.6022126862455173,1.5583318447027397
400.0,1.5402215233129295,1.5931249173269195,1.5666732203199245,1.5241590947913306,1.6080191074403931,1.5788351209273785
416.0,1.550217476545895,1.616577360696401,1.583397418621148,1.5276506515454202,1.6204676471703232,1.5965004420895537
432.0,1.5663412585675789,1.6332205814670897,1.5997809200173343,1.5388450794971742,1.6425425599128278,1.6153269770570637
448.0,1.5754590733718845,1.6483878977531914,1.611923485562538,1.5473829198170692,1.6473503927761783,1.627551702610968
464.0,1.5914003695151637,1.6586267577045979,1.6250135636098808,1.5776583294062212,1.659933156468097,1.633423811335947
480.0,1.6094678589598657,1.6775525276463628,1.6435101933031142,1.5856373408650042,1.694188327752495,1.6501753387274078
496.0,1.6263117520832338,1.696261796771521,1.6612867744273774,1.6102100668284511,1.7162663962129137,1.6604004761167692
512.0,1.6388521210859601,1.7073784074258407,1.6731152642559004,1.6353204513383355,1.7251447370621633,1.6640490530444798
528.0,1.6533671678608342,1.7207929951280072,1.6870800814944207,1.642018412961086,1.7494133174249455,1.6669934919123581
544.0,1.6692745360636043,1.7386251023710817,1.703949819217343,1.6581129515307742,1.7696308594252648,1.674724793024179
560.0,1.6774467875068644,1.7449813048692997,1.711214046188082,1.6667425667007734,1.7722115419454092,1.6899435688919648
576.0,1.6946948071279706,1.7583348688469826,1.7265148379874766,1.6781664781248578,1.7805355526860447,1.696145892314451
592.0,1.7066213406016146,1.775374408278123,1.7409978744398689,1.6914420421245318,1.7875771849426796,1.712825642872664
608.0,1.7178389479694507,1.7884465803400584,1.7531427641547546,1.6998729239272357,1.8085437262796158,1.720954962606829
624.0,1.7329774058120953,1.8013470709649988,1.767162238388547,1.712873579399406,1.813078563452875,1.7368662023113957
640.0,1.7490449776153882,1.819322780047227,1.7841838788313076,1.7329342654610425,1.8183130303222503,1.7509213349896493
656.0,1.7596817072917441,1.828868529404186,1.794275118347965,1.7485750436545966,1.8287022021677548,1.755591619413038
672.0,1.7713798920770705,1.8444500427332202,1.8079149674051453,1.7557005214199446,1.8428991303284703,1.7655353861443424
688.0,1.7782318232446195,1.8530270622588998,1.8156294427517596,1.7658989250290649,1.8510154847912674,1.7735007443821633
704.0,1.7904855912135877,1.8634605913862816,1.8269730912999347,1.7793541920246922,1.85368345443762,1.8006060700702626
720.0,1.7990649622224082,1.8724496232802255,1.8357572927513168,1.7873586380852582,1.8592562852771093,1.812690992842966
736.0,1.808384887435952,1.8818901371844436,1.8451375123101978,1.795153143164651,1.87403009353593,1.8207591778956589
752.0,1.8194065098430794,1.8882622056737473,1.8538343577584133,1.8058657795122781,1.878670911515354,1.8289228887925617
768.0,1.8263917225570965,1.8970273778050588,1.8617095501810776,1.8109044775052894,1.8822870586471463,1.846326770428918
784.0,1.835599877505918,1.9058538551701707,1.8707268663380443,1.8274626743131985,1.889530988492686,1.8536570119707043
800.0,1.852444980806875,1.9161775048599896,1.8843112428334323,1.8504240467740944,1.894814599605517,1.8690282558178042
816.0,1.8630392784979402,1.924783715807174,1.893911497152557,1.8600323474166018,1.9008611363848138,1.8794564579653787
832.0,1.87657016574423,1.9385897049337921,1.907579935339011,1.8736743272301437,1.9160485322395948,1.8975661165200022
848.0,1.8856176303739296,1.9505132907018299,1.9180654605378797,1.8854610341453215,1.9255989341991007,1.9054960541224373
864.0,1.8922125275407407,1.9599729294412325,1.9260927284909866,1.8948028478928993,1.9390554693340338,1.9082404748361146
880.0,1.90157183938237,1.9689317498776537,1.9352517946300118,1.8965643594235484,1.952800726013163,1.9239809137787072
896.0,1.9129397904443257,1.984659712209183,1.9487997513267543,1.9071809537809334,1.9591961167507033,1.9366966239057926
912.0,1.9238659571438654,1.995415092535161,1.9596405248395132,1.9217216125617893,1.9705314627287764,1.945275547605101
928.0,1.932187087453937,2.0048999887700707,1.968543538112004,1.928105940694125,1.9759591795249911,1.9556184257654348
944.0,1.9490237385340448,2.021249121740414,1.9851364301372292,1.9569909805505665,1.9886457985655386,1.9701817801640444
960.0,1.9618624122626833,2.038352811587577,2.00010761192513,1.9699732886701713,1.9945505879155294,1.9825630814926922
976.0,1.9720602561121374,2.047198911182517,2.0096295836473272,1.9731353502890363,2.011751278368102,1.9910241983146921
992.0,1.9829203332633405,2.0588359987529676,2.020878166008154,1.979509940195844,2.0296665944237198,1.9959254602969723
1008.0,1.991024033178593,2.0672440881038474,2.02913406064122,1.9891738018705893,2.034779159980167,2.0090865091821746
1024.0,2.005252721465886,2.0802064889767267,2.0427296052213064,2.0062519282599696,2.051657671732251,2.0270575249892513

==> csvs/github_proxy_rfp/LaMBO_Github.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.034348643060679,1.0550057710326213,1.0446772070466501,1.0402492708665871,1.0507784706583585,1.0442172131256315
32.0,1.0630854293647007,1.083198205090525,1.0731418172276128,1.063971770305013,1.0855155378283423,1.0766911847782974
48.0,1.0932121859413841,1.1144432828648998,1.103827734403142,1.0957685158776687,1.114633197274407,1.104987250780799
64.0,1.1096654578311165,1.1401320632866565,1.1248987605588865,1.11179220404613,1.1372562506128714,1.1239085771240753
80.0,1.1265622048475576,1.1519877765589974,1.1392749907032775,1.1279547580281568,1.1445301270425952,1.1362918334274428
96.0,1.134366174485972,1.1605407637300253,1.1474534691079987,1.1362212830922973,1.1534383339146614,1.1446114533136025
112.0,1.1500589205406,1.1748185528795145,1.1624387367100573,1.1409648177161988,1.1735890047010022,1.1610899603372546
128.0,1.165176186859048,1.1898028643083096,1.1774895255836788,1.1681451538574599,1.1836505571534401,1.1769708938201082
144.0,1.1838385906975386,1.2126030767366656,1.198220833717102,1.1874196271708644,1.2034290565319117,1.1970599435602436
160.0,1.1992353390922408,1.2304879677094211,1.214861653400831,1.2058907175946503,1.2271640179726726,1.2142397825433922
176.0,1.2107146374647217,1.2443970536006104,1.227555845532666,1.2154612174277821,1.247755150399135,1.2323013352795216
192.0,1.2173365935177136,1.2603578474336339,1.2388472204756737,1.227489865882569,1.25523290947721,1.2386834905477793
208.0,1.2272192608735488,1.2689444093706683,1.2480818351221086,1.2365777076340247,1.2643004687263626,1.2546539675519806
224.0,1.2507664153257385,1.2908182474060215,1.27079233136588,1.2670587089239214,1.2852073410313873,1.2745937899546202
240.0,1.2626915885827044,1.300821876384821,1.2817567324837627,1.276064484362503,1.2926032451560816,1.2813721555031607
256.0,1.2725989205791488,1.3104537751362861,1.2915263478577175,1.2831506371678483,1.3004632183153488,1.2887390026641246
272.0,1.2854742894536222,1.3236719534333679,1.304573121443495,1.2951829573401525,1.3207620821296469,1.3034023148281317
288.0,1.3005641008542872,1.3368046309212165,1.3186843658877518,1.3039357091370456,1.3511346445930423,1.3099164725839674
304.0,1.315119532703327,1.350402874023906,1.3327612033636165,1.313790133497714,1.3567544765432449,1.3297817280849453
320.0,1.3243258757034326,1.3654588747778946,1.3448923752406636,1.3214635822207044,1.379772895859566,1.3460755787962493
336.0,1.338814416406187,1.3803134957920813,1.3595639560991342,1.3440208584053153,1.384110487234472,1.355974617410312
352.0,1.348118714424592,1.3968658940822498,1.372492304253421,1.3494423658913703,1.3988756266633184,1.3712018362160805
368.0,1.3611423666181799,1.4148429951350714,1.3879926808766256,1.3716896218634687,1.4108791561751737,1.3862046116735771
384.0,1.3675269040125262,1.424204806102794,1.3958658550576601,1.377473855429647,1.4188135266139439,1.3936296003545814
400.0,1.382233988725983,1.4383741741516045,1.4103040814387937,1.3946927569200196,1.4406983127236066,1.4230338800983846
416.0,1.3890578793648738,1.4424730867075832,1.4157654830362285,1.4003398681529426,1.4469965027807024,1.4257219185926324
432.0,1.397110350679004,1.4532648405916826,1.4251875956353433,1.40973101322,1.465824333160675,1.431478803775917
448.0,1.4068993230969287,1.4657210271461973,1.436310175121563,1.4245610193588056,1.4817046012297557,1.437331267836971
464.0,1.4151268328240156,1.4727713983246844,1.44394911557435,1.432425702617281,1.4857306386663691,1.4513905874216046
480.0,1.4291113877283574,1.4817398491255782,1.4554256184269678,1.4485507626649032,1.4922242299895467,1.4610349683373651
496.0,1.4504035916117424,1.4980142813379667,1.4742089364748545,1.4613667829322317,1.5029527515124965,1.494991164221278
512.0,1.465370570450102,1.5185229554269213,1.4919467629385117,1.4939480558993266,1.5202525477309088,1.5093710673160536
528.0,1.4764599592370418,1.5297939833898437,1.5031269713134428,1.5031556736215752,1.5288058949205419,1.520501746317077
544.0,1.4909524640915075,1.5386790693015135,1.5148157666965105,1.5084775134281003,1.54351806253183,1.5247832581436416
560.0,1.5034829528879714,1.5462865816186009,1.5248847672532861,1.5119367796917147,1.5518795383479724,1.5360868363283426
576.0,1.515568324873018,1.5576212968324492,1.5365948108527336,1.5173291526206245,1.56206852531765,1.5508881640641818
592.0,1.5229321787561927,1.5658587116958544,1.5443954452260236,1.5216817283451174,1.575119145822717,1.559666875961283
608.0,1.5294829763874536,1.571363647124749,1.5504233117561013,1.5399501045318453,1.579936095942201,1.5631312706649
624.0,1.5390175144766365,1.5829282178180988,1.5609728661473676,1.55216279307716,1.5888936216945997,1.5644942017552457
640.0,1.5563509411066634,1.6015899455350788,1.578970443320871,1.5793228379705133,1.601334454504034,1.5932996518180293
656.0,1.5650404124078765,1.6140921827431045,1.5895662975754905,1.593033800955176,1.610548065869,1.6046117017801802
672.0,1.5724297196822754,1.6218068055734636,1.5971182626278695,1.5996011487431792,1.6247390627745886,1.607895548202487
688.0,1.5786798387301562,1.6289516970715656,1.603815767900861,1.6006436222244647,1.630480810678802,1.616633959203181
704.0,1.5867759576460807,1.6371725295939872,1.611974243620034,1.6073554922590547,1.6364989595022308,1.6241736929798374
720.0,1.5941703968491512,1.6466386288440253,1.6204045128465883,1.6153459469007325,1.644904730371231,1.6259984497678333
736.0,1.6016136686770799,1.6558029383263388,1.6287083035017094,1.6284755400267164,1.6478517220856173,1.6408298151658407
752.0,1.6125573273327907,1.6632155837871363,1.6378864555599635,1.635260421936009,1.663547824121024,1.6501213300999962
768.0,1.625406594756935,1.6698258693480967,1.6476162320525158,1.6438737109979105,1.670567897383266,1.6539460161771176
784.0,1.6303540626974637,1.6762499812978624,1.653302021997663,1.650024396385608,1.6796845281093673,1.6578674622239302
800.0,1.636902712318665,1.6842267410895086,1.6605647267040868,1.6571972259764645,1.688745853902352,1.6666479473072764
816.0,1.6468024198737279,1.690917886616071,1.6688601532448994,1.6690203234984677,1.6921801160042702,1.674980437425729
832.0,1.6516926937732217,1.6975268721932988,1.6746097829832602,1.670071214991451,1.6997485321238066,1.6780331778280186
848.0,1.6567912688504869,1.7032190030960037,1.6800051359732453,1.6781884894940489,1.6994598772663239,1.6928845383269029
864.0,1.6644879385318363,1.7128753090277733,1.6886816237798048,1.6805262080003338,1.7120620804096653,1.700094428836373
880.0,1.6847541336968308,1.7319433836422862,1.7083487586695585,1.6994950129532542,1.7372228139162913,1.7124190096417389
896.0,1.6913557925471803,1.7406933142376129,1.7160245533923966,1.7102781843029355,1.7437760453987359,1.7130058291214367
912.0,1.6978466254325633,1.7481198338408177,1.7229832296366905,1.7123892171380788,1.7519571622795707,1.719302702503012
928.0,1.7077775174610175,1.7625615741674465,1.735169545814232,1.7215026263989262,1.7649197623842998,1.7522382396001086
944.0,1.7161390325604564,1.7757189379521454,1.745928985256301,1.7257417641750887,1.7811021264233968,1.7633469441818053
960.0,1.7338340887855044,1.80097604713741,1.7674050679614572,1.7518254253418424,1.8069056055483261,1.792710888995226
976.0,1.75633280095218,1.8100881773488238,1.7832104891505018,1.7709335009647282,1.8090995788757567,1.7987040714542752
992.0,1.7605370214804401,1.8162225048146305,1.7883797631475353,1.7770863826550933,1.8202117105230924,1.8006357883311164
1008.0,1.781461605887529,1.828516889843731,1.80498924786563,1.8025950611681134,1.8334943444230207,1.818306100840081
1024.0,1.7896458590418303,1.8335180799419057,1.811581969491868,1.8064499764112358,1.8354642272318995,1.821008836396222

==> csvs/github_proxy_rfp/LaMBO_Long.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.050239973528095,1.0632010934884768,1.0567205335082859,1.0531018262513512,1.0634151612706655,1.0621028400525765
32.0,1.0844228717391624,1.1173849872517547,1.1009039294954586,1.0829994791142914,1.1215016993738431,1.109230585812298
48.0,1.1316388184097952,1.1729191119364666,1.1522789651731309,1.1252780910412008,1.1735739552927977,1.1479491438098766
64.0,1.1805462835656673,1.2255727514061407,1.203059517485904,1.1738184845936122,1.2317354120026465,1.1931267090968607
80.0,1.2331262680074855,1.2786611162955261,1.2558936921515058,1.252428772540781,1.2755291918151077,1.265860838269354
96.0,1.280615703029683,1.335339479930533,1.307977591480108,1.294817237506384,1.3443930200861811,1.3167748606516718
112.0,1.306410971528315,1.3729355035834179,1.3396732375558664,1.3250338006553015,1.3751733260785757,1.3589700285173878
128.0,1.331245448269595,1.3920439472902129,1.361644697779904,1.3612437847420087,1.3885758817917488,1.3708791006908125
144.0,1.3604983109443318,1.422298353998241,1.3913983324712864,1.3842818067094014,1.4280604560679524,1.395723668470674
160.0,1.386578674404832,1.4434402759046687,1.4150094751547504,1.4054522737143658,1.4529570916218753,1.4302726906345544
176.0,1.422370959692993,1.4631659688764111,1.442768464284702,1.4257609777106164,1.4673556756906676,1.4373966892013597
192.0,1.4461343322212081,1.4939770201239124,1.4700556761725603,1.4474040382559001,1.507539438607825,1.467232666283004
208.0,1.4745144350525332,1.52051576202054,1.4975150985365366,1.462290899482349,1.5385501096879222,1.506783278155654
224.0,1.4938293006311052,1.5472746863037532,1.5205519934674292,1.4967130246157356,1.5525499090794386,1.517813566251756
240.0,1.5310833892606157,1.5904268407967483,1.560755115028682,1.5303644627221198,1.5964337637918187,1.5763523365041587
256.0,1.5567886958105719,1.62886437225955,1.592826534035061,1.5669790145391158,1.6406435725996564,1.5922838804275967
272.0,1.5773402255431468,1.6482350092590203,1.6127876174010836,1.5889923211227004,1.6557869497141593,1.6166692628956714
288.0,1.5951005437121069,1.673991753836423,1.634546148774265,1.598062112008213,1.671868167054656,1.6438619246855257
304.0,1.6150095657518573,1.6935992800816944,1.6543044229167758,1.627062239705232,1.6926101231799946,1.6596465743465008
320.0,1.6344624611424294,1.719194789228318,1.6768286251853737,1.6505215359315735,1.7223985211729744,1.6890196083566624
336.0,1.6531307608695125,1.7391949931977464,1.6961628770336294,1.687323222219476,1.7354591749590114,1.704653038758929
352.0,1.6693120745168015,1.758789519319701,1.7140507969182512,1.707398342187875,1.7522912898125913,1.7278438052680047
368.0,1.6827927488796461,1.7795391030760144,1.7311659259778303,1.7124346577134122,1.7703970735318038,1.7393638179958275
384.0,1.7011822999737547,1.8034287956364372,1.752305547805096,1.7311669251343638,1.7892457928185015,1.7589736972869972
400.0,1.7189376927567017,1.8328370806010832,1.7758873866788925,1.7545327150039318,1.8208213435478997,1.769728076696135
416.0,1.7385572110429075,1.8555815952935568,1.7970694031682322,1.7726642575595615,1.8308555323420554,1.7933992735556068
432.0,1.7525818179710675,1.8736003782295962,1.8130910981003319,1.782412688904197,1.8442794634579613,1.8055752639498182
448.0,1.768819584776727,1.8896800645925407,1.8292498246846338,1.8093073718758015,1.8706319048011515,1.8231349717483676
464.0,1.7853295752746745,1.9101831566328031,1.8477563659537388,1.825574361920933,1.903857626189866,1.855789261394957
480.0,1.8093700190166333,1.9399791495590744,1.8746745842878538,1.8519767306807557,1.9349700108974695,1.9050893091076588
496.0,1.8227818102400553,1.95765758597815,1.8902196981091026,1.8699157693449941,1.9393482100916706,1.9178720650227743
512.0,1.8328252004674157,1.973066837378826,1.9029460189231209,1.8841104021031587,1.9578163951445493,1.9276217174963242
528.0,1.8452912485229531,1.9915343159274543,1.9184127822252037,1.896022886465145,1.972310350575413,1.9482477455522214
544.0,1.8562164353166506,2.0034380089532657,1.9298272221349582,1.9058009168807528,1.9914850869484388,1.9539818750112459
560.0,1.8672781022810647,2.019369108242137,1.9433236052616008,1.9142552197214486,2.00102409992247,1.969395129495965
576.0,1.8836840407485975,2.034777219684251,1.9592306302164242,1.9179051739348225,2.0144533315001056,2.004682318413207
592.0,1.8964925385196845,2.0541257244494346,1.9753091314845594,1.9419600326524806,2.031870840413629,2.0105058025440417
608.0,1.907917152077075,2.0643089027126553,1.986113027394865,1.957424257171648,2.0447093314059415,2.0249701087646517
624.0,1.91962062372763,2.0795561456216034,1.9995883846746167,1.9774128425314865,2.056113947798708,2.0337777288295547
640.0,1.9299854575586641,2.08702453034236,2.008504993950512,1.9917924047575974,2.0608542518006745,2.040162908358936
656.0,1.944911951597396,2.1048321202059563,2.024872035901676,2.0062012257830117,2.0762536421594384,2.050155682016797
672.0,1.9558288230174863,2.1129365879101365,2.0343827054638113,2.0123204679814664,2.0836039232053394,2.0625011202697836
688.0,1.9668961048661382,2.1246312279064963,2.0457636663863172,2.02415011085898,2.104095322466733,2.0739806875428135
704.0,1.9787694720236693,2.132971316757786,2.0558703943907277,2.031020988360081,2.114858286964971,2.085287166970925
720.0,1.9933541348108328,2.1485049672956498,2.0709295510532413,2.0417729307576398,2.139951792719054,2.0963847802401654
736.0,2.006744482845255,2.159809837790682,2.0832771603179685,2.0609147257782516,2.1485096864916207,2.112581480611268
752.0,2.0168428018312676,2.16712574290887,2.091984272370069,2.0692923304549518,2.1565555409335446,2.1188256237293235
768.0,2.033460107678038,2.182531419213375,2.1079957634457065,2.0889615771083747,2.166542069454008,2.127992055573377
784.0,2.046916083650049,2.193888882312179,2.120402482981114,2.105268114877725,2.1718483647816464,2.138499315844633
800.0,2.0589512385336985,2.2086720266270894,2.133811632580394,2.120422646304579,2.1903447983836304,2.152999138045442
816.0,2.0781198184910985,2.2242331427061885,2.1511764805986435,2.136053202790864,2.2043183737454712,2.1796287278599196
832.0,2.088375647581273,2.234783710993309,2.161579679287291,2.148013920462746,2.210912165798403,2.18967084274496
848.0,2.099079107537055,2.2452191464291373,2.172149126983096,2.1593364370032124,2.227825091943758,2.2005290015672716
864.0,2.1187030381071414,2.2637127303709734,2.1912078842390574,2.1709687228719203,2.2407041213395154,2.216759405108985
880.0,2.1310998254571403,2.27830027970364,2.20470005258039,2.1795087515372105,2.25393624504105,2.2312937539213067
896.0,2.144099577505976,2.286105647296906,2.215102612401441,2.1897606005226127,2.2621135207739913,2.239685007069176
912.0,2.1528685192585395,2.293253994451215,2.2230612568548773,2.1961175311411134,2.2699884678060234,2.2464744352947505
928.0,2.1644256516114906,2.305300179930126,2.234862915770808,2.202674509500629,2.2817695422824276,2.2619374703396913
944.0,2.17584792082946,2.3166142006245787,2.2462310607270193,2.233235385734105,2.2923487861139424,2.2710882728005073
960.0,2.188018375547018,2.3298341168357917,2.258926246191405,2.2521624856809197,2.303940680786971,2.283888760765735
976.0,2.199632531934549,2.3425512464479574,2.2710918891912533,2.256530170522723,2.312525767205624,2.2977052980748756
992.0,2.205842164049185,2.3509156314482174,2.278378897748701,2.2612650946330204,2.324107957092616,2.302010368788152
1008.0,2.213414450903268,2.360122140987012,2.28676829594514,2.27104915684874,2.3335222170458167,2.307560088839198
1024.0,2.2248142734950562,2.367955489358195,2.2963848814266257,2.277085568758671,2.349223218538919,2.315253030721099

==> csvs/github_proxy_rfp/MBGA.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0374434625791704,1.0541410317491928,1.0457922471641816,1.0394367874421282,1.0551176522865622,1.0473227372281368
32.0,1.0659514436941133,1.0892976489177688,1.077624546305941,1.0727648156110487,1.0921329865448381,1.0875217007889986
48.0,1.101200945421074,1.1347831767420307,1.1179920610815524,1.1159344492563668,1.1252888867861401,1.1186762632885654
64.0,1.1340656932565298,1.1714253680104438,1.1527455306334868,1.1399760407796495,1.1645040460618101,1.1550236266105973
80.0,1.1828388975105175,1.2200719792987844,1.201455438404651,1.1740104660502464,1.2201568353601406,1.2044785196621939
96.0,1.211665317268109,1.2589853941776017,1.2353253557228554,1.2059573461668303,1.2502122883426148,1.2364596850238652
112.0,1.2352360202894708,1.2834160725424113,1.259326046415941,1.2457378875152583,1.2638754351472885,1.2526437251278786
128.0,1.2758616169417938,1.330847839256754,1.3033547280992739,1.2741908975830658,1.3135417957536502,1.3035977620303654
144.0,1.300958915999413,1.3686546651576024,1.3348067905785077,1.303102692546746,1.3553505199125173,1.3296851351896897
160.0,1.3227772864116714,1.3951762170625621,1.3589767517371167,1.3274113670017158,1.3926992802261136,1.3675411695962016
176.0,1.3527478329170541,1.4205047904837722,1.3866263117004132,1.3624075519752468,1.4231431989072683,1.382355317602922
192.0,1.368168925384307,1.4456906663730893,1.4069297958786982,1.3807532000970688,1.4422004319038135,1.391894987839895
208.0,1.4023011237014589,1.4792953067558225,1.4407982152286407,1.4185432344590923,1.4854942356820304,1.45714760575791
224.0,1.4238210474667385,1.4960698605891263,1.4599454540279324,1.4424871680716618,1.5071977760815494,1.4680978609456354
240.0,1.4389326366152155,1.5189137161942057,1.4789231764047106,1.4460010426700731,1.5200780180236213,1.4951447798891895
256.0,1.4575601090772765,1.5334019625418982,1.4954810358095874,1.4581798730921014,1.538444323434562,1.5189704433293683
272.0,1.486387244225948,1.558363993908209,1.5223756190670785,1.4819338113276097,1.569404644101881,1.5435899656048009
288.0,1.5141476337675235,1.5803472644306715,1.5472474490990975,1.5254020298579074,1.5918563731213426,1.567899169340032
304.0,1.5290655946611225,1.5936161487652687,1.5613408717131956,1.5449357053022834,1.6090824138628168,1.572816360697301
320.0,1.5433257341902904,1.6100951322323984,1.5767104332113444,1.5524130397586264,1.6214618307254018,1.591283318885591
336.0,1.5598994771616792,1.6218608874680402,1.5908801823148597,1.5703388313236022,1.6228262874851904,1.617309049223727
352.0,1.5774098606128062,1.6352636505160634,1.6063367555644348,1.599399166358977,1.6303433604545856,1.62812344175501
368.0,1.5926890037397106,1.6573480893912393,1.625018546565475,1.6257236414881953,1.6701343445955934,1.6402573262724496
384.0,1.6206002715677879,1.6798319215393631,1.6502160965535755,1.6416045942380597,1.680927304366999,1.663390908779879
400.0,1.6393333970294637,1.6974326528869446,1.6683830249582041,1.6555579432956253,1.7021213537204483,1.687351290729188
416.0,1.651733436369086,1.710018701931246,1.680876069150166,1.6776106299902347,1.7108559760089372,1.6886969311575661
432.0,1.6684548030410518,1.7243047327636851,1.6963797679023684,1.6914308179610855,1.727624134587187,1.7063897773370003
448.0,1.6861865044367714,1.7510589778675343,1.7186227411521529,1.7135567982542754,1.750215770304439,1.725169001361936
464.0,1.6943984463458939,1.7650064978142617,1.7297024720800778,1.7194912452264968,1.7646307297711306,1.7316908762710752
480.0,1.7124263526486494,1.7877055604328833,1.7500659565407664,1.7363825497712626,1.7910053594046607,1.7743441484942053
496.0,1.7262888269890648,1.8033009310650796,1.7647948790270722,1.747462183956824,1.8047582036603014,1.7847522772813333
512.0,1.7431295303269525,1.8205078697307389,1.7818187000288457,1.7510521978096978,1.8193450080025328,1.801699301592355
528.0,1.7614074843256058,1.8361807069489762,1.798794095637291,1.766772556637841,1.8336228347372756,1.810960813760677
544.0,1.7788479240721546,1.8495045972650326,1.8141762606685936,1.777588094650435,1.8433440051911307,1.8219311080916534
560.0,1.801537958017538,1.8667088173541755,1.8341233876858567,1.8015787816284101,1.8580096883964379,1.833699467359597
576.0,1.8194999915811767,1.8812380343786774,1.850369012979927,1.8258696856256562,1.870022395018732,1.8498074888157543
592.0,1.8378391325193215,1.9015935255624057,1.8697163290408636,1.8422065424172676,1.8991825958230801,1.8580688664245624
608.0,1.8510732772650804,1.9182489384776724,1.8846611078713764,1.847504083340794,1.9105228817519104,1.8632573542929973
624.0,1.857648989454611,1.9369029904858814,1.8972759899702463,1.853068504348757,1.9229585823255348,1.8709252492390067
640.0,1.8667867395103612,1.9533111163500245,1.9100489279301929,1.8611103087501712,1.9459715745631816,1.8857883992103375
656.0,1.8771774048724055,1.9635578122087067,1.920367608540556,1.8652358615297118,1.9502961212899892,1.9102687704275216
672.0,1.8900335819405505,1.978068414992282,1.9340509984664163,1.8760256758130507,1.9609136250128523,1.9176960604062472
688.0,1.9017677596512748,1.9860209336535157,1.9438943466523952,1.8856139135556358,1.9713821223480412,1.9259383897534423
704.0,1.9113865007699447,1.996828113428834,1.9541073070993893,1.8951736895319446,1.97587228764651,1.9381202861163
720.0,1.9228551815736263,2.005088591410061,1.9639718864918436,1.9035095226584913,1.980035717763297,1.9504233247451632
736.0,1.9306897774223444,2.014945339898324,1.9728175586603343,1.9170419351036703,1.9856394090618388,1.955727786644128
752.0,1.9439113392031508,2.025375815919881,1.9846435775615159,1.933363174079924,1.9982937668714165,1.960884895565489
768.0,1.9524882295971016,2.0320515064461926,1.992269868021647,1.9408793480891635,2.006222469026911,1.9697180155288347
784.0,1.962059605692204,2.041560974126746,2.001810289909475,1.9562939702670772,2.014880895154639,1.9842489778412724
800.0,1.9730676537461278,2.0517261155301343,2.012396884638131,1.9588287665620154,2.034083940971743,2.004986566442509
816.0,1.980729823252502,2.063427484495465,2.0220786538739834,1.9624308556050407,2.0450234129684097,2.0250964539242258
832.0,1.9980101948323523,2.076241295501475,2.0371257451669136,1.9798212165073403,2.0561301867543573,2.0386264658115825
848.0,2.0068969105520473,2.088481821647985,2.047689366100016,1.994412236790904,2.0651915651883783,2.045960416532501
864.0,2.0211074002383955,2.1022791435466135,2.0616932718925045,2.018764583990993,2.0779089846311316,2.0519344189058963
880.0,2.032141777402936,2.1152881023799637,2.07371493989145,2.0250158876476365,2.084294924466284,2.061034750731122
896.0,2.0452794706485737,2.1273639995324545,2.086321735090514,2.034467556575989,2.106351078679409,2.071007785126957
912.0,2.0590770923321045,2.143416956536678,2.1012470244343913,2.050829669661301,2.1190306413014253,2.095707600449722
928.0,2.0694554317694727,2.154099634491614,2.1117775331305433,2.0595502253455753,2.1477880963129667,2.1027048103604216
944.0,2.0788072763408794,2.1632550804010586,2.121031178370969,2.0700755091933334,2.150025842586091,2.1089460629980037
960.0,2.0869250490261946,2.1728570302995713,2.129891039662883,2.077841683916286,2.158881573539384,2.1166349109047893
976.0,2.101809100332981,2.1864937630666366,2.1441514316998087,2.086809968882529,2.165896407212348,2.14470390031752
992.0,2.1134802353307656,2.1965424253396444,2.155011330335205,2.0945471594147302,2.1748928716978786,2.1511086393605945
1008.0,2.1198511075358937,2.2019690892313486,2.160910098383621,2.1015823274991385,2.176470821667376,2.1555320779027816
1024.0,2.1293317915417598,2.2115501978812064,2.170440994711483,2.108014613792971,2.188043240448043,2.166525538604466

==> csvs/github_proxy_rfp/MBGA_Github.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0315689429045267,1.051844459101338,1.0417067010029324,1.0267958953679126,1.0536460404190515,1.036060541579817
32.0,1.0529019787453857,1.0745735081341705,1.0637377434397781,1.053155725532615,1.0732675300376522,1.0628152632056926
48.0,1.0723968600588951,1.0926551727525737,1.0825260164057344,1.0662639069463016,1.090023708602932,1.0772234143331958
64.0,1.0898337970346859,1.108847367482074,1.09934058225838,1.0883223471567056,1.107968040090463,1.0966686200202966
80.0,1.104764659718911,1.131375451071106,1.1180700553950085,1.1003783962076805,1.1283038986520246,1.1182374294813013
96.0,1.1173941992329597,1.1489016582627125,1.133147928747836,1.117122679215883,1.1539722699494412,1.129268397750272
112.0,1.138337077901317,1.1664317354547509,1.152384406678034,1.1369149865820316,1.1699537495302328,1.1535566854517794
128.0,1.1497051109493257,1.182313814340287,1.1660094626448063,1.1461526339308543,1.1808061168279658,1.172490031389739
144.0,1.1564262765257785,1.188384013511934,1.1724051450188562,1.1533397902738831,1.1899804483321332,1.1764457007403193
160.0,1.167558461028008,1.1984770220609688,1.1830177415444885,1.1598691335462408,1.1998735459562906,1.189358205872318
176.0,1.1752330983410764,1.2106072379572879,1.1929201681491821,1.1688722808745518,1.2057255361904116,1.1993483271713044
192.0,1.1869733677455396,1.2254767722830653,1.2062250700143025,1.1841287016367625,1.2280622275772513,1.2087775940074752
208.0,1.1963563989968282,1.2436005085844788,1.2199784537906535,1.1883624262045065,1.2415417549218333,1.2149378441767884
224.0,1.2093957762691496,1.2635337115381167,1.2364647439036331,1.1937943858803488,1.2718069787443873,1.2345556394500115
240.0,1.2188598622471678,1.2727662514388352,1.2458130568430015,1.2035003179284354,1.2814762974668295,1.2527844803180384
256.0,1.2269944425925785,1.2819442009398387,1.2544693217662086,1.2257347308687312,1.2933729258058333,1.2628942324058334
272.0,1.240447212116871,1.2935097359462742,1.2669784740315726,1.2359937192523285,1.3035728011033842,1.2709553061998522
288.0,1.2529958752137422,1.3039540869986195,1.2784749811061809,1.2461027960899203,1.3121298495510985,1.2863315649815972
304.0,1.2604326097548053,1.312068501791399,1.286250555773102,1.2502761455709026,1.317768122117648,1.294465661632696
320.0,1.264556884671646,1.3202359699854642,1.292396427328555,1.2533543256983832,1.3280516570324497,1.2957291199942158
336.0,1.2680421788251284,1.3247043819394326,1.2963732803822805,1.2565507447429478,1.3315037953131685,1.3005472769780408
352.0,1.2767137624489662,1.3398582314680834,1.3082859969585248,1.2669510442684182,1.3390109670799395,1.3165567446042612
368.0,1.2830152286937595,1.3470270407261953,1.3150211347099774,1.2741743352102615,1.3507052305559972,1.31925510353516
384.0,1.2911994158440359,1.3555127667817208,1.3233560913128783,1.278636297012719,1.368248099213691,1.3226227070113281
400.0,1.2970496874082242,1.3601914395450516,1.328620563476638,1.2977853121725398,1.3719658529212484,1.3244039413257669
416.0,1.3030079453472985,1.3725196602196263,1.3377638027834624,1.3023417622972464,1.3749970419548234,1.3341630603735595
432.0,1.3107734746326178,1.3839759014264303,1.347374688029524,1.3069278199781578,1.3806197885203495,1.3382399538224492
448.0,1.3196722379985644,1.3972820792054497,1.358477158602007,1.309310097436208,1.3899822556505792,1.3632226673696755
464.0,1.3293976694629328,1.4050373954737818,1.3672175324683573,1.3157117086036219,1.390680922645004,1.3875322403203751
480.0,1.34150522665935,1.4254022679638092,1.3834537473115796,1.3303016460837547,1.4143670453665762,1.4010679057542366
496.0,1.3492368015357625,1.4336615467824445,1.3914491741591035,1.3364545250631765,1.425394656002525,1.4142582445123486
512.0,1.3574144010187779,1.4534740422240093,1.4054442216213936,1.3375881520457427,1.4606544894029556,1.4174303180311778
528.0,1.3649104827701182,1.4636042624903185,1.4142573726302183,1.3425910051590944,1.4654724963178019,1.4306553464458558
544.0,1.3707471590895999,1.4695361899138897,1.4201416745017448,1.3475991446243976,1.4713251148644473,1.4325393758448404
560.0,1.3748627884081248,1.475844323929159,1.425353556168642,1.3490536362603867,1.4866151012322109,1.441414224156731
576.0,1.3802232117231863,1.4848986022964665,1.4325609070098264,1.3540667799818413,1.4931725248083583,1.4490375720928315
592.0,1.3920607069034976,1.5008525349959825,1.44645662094974,1.3668060214531825,1.4962846694896073,1.476201506126062
608.0,1.4009512865144236,1.5115645952155676,1.4562579408649956,1.3727436603098784,1.5189161049648523,1.4891044433007288
624.0,1.4101661862742216,1.5205186597806866,1.465342423027454,1.3911448435558882,1.5231102791796023,1.4915968767592238
640.0,1.4168030825062403,1.529283492053934,1.4730432872800872,1.3934865624474446,1.5251539416597724,1.5092951977710902
656.0,1.4279550861947057,1.5415283493600096,1.4847417177773576,1.4093082301592816,1.5318033376182627,1.5259271154754335
672.0,1.4307608839540054,1.544859922340414,1.4878104031472097,1.4122230402884774,1.5333023932925702,1.5284709736682998
688.0,1.4399951042656038,1.5543200552951992,1.4971575797804015,1.4384621985983272,1.535425596814445,1.530194083043504
704.0,1.4440713892132868,1.559201827947571,1.501636608580429,1.4407292354935577,1.5418411191348216,1.5343450871946747
720.0,1.4541106387221623,1.569222580927395,1.5116666098247786,1.4542005016823074,1.5661366898573916,1.536717056317853
736.0,1.4681537007625403,1.5777375369985986,1.5229456188805695,1.4577132413657805,1.578788558107394,1.5538144114257006
752.0,1.4755310218525495,1.5870851050934942,1.5313080634730218,1.4662286558633564,1.5880123918180937,1.5566754644483634
768.0,1.4798630368321704,1.591802974350278,1.5358330055912242,1.4680206766240496,1.5928476219407512,1.5669469791359338
784.0,1.4875697964158419,1.6010667968228325,1.5443182966193372,1.4753229108529724,1.600892006037931,1.5689152914477482
800.0,1.4951742490146605,1.609217834478573,1.5521960417466167,1.4880499698945215,1.610403949485908,1.5735980236690896
816.0,1.4991514682733182,1.6146057833524714,1.5568786258128948,1.4928155440297355,1.6172956520668385,1.5754215607679118
832.0,1.5055038715048876,1.6213156478394228,1.5634097596721552,1.4960632612423705,1.6246870187384617,1.5847205058030485
848.0,1.50879639960581,1.6260125893506174,1.5674044944782137,1.4989187525357224,1.631294152091798,1.5862728697885515
864.0,1.5138754676787076,1.631309381303326,1.5725924244910168,1.5008581018963927,1.6348208855386468,1.5874555999639295
880.0,1.517701978071032,1.6366882376196457,1.5771951078453388,1.5042711666327195,1.6395227603152642,1.5926700948042902
896.0,1.5246590647932596,1.6416251805071,1.5831421226501798,1.5055730128060494,1.6460627407502657,1.5977606696130637
912.0,1.5321821078375006,1.6511659859031533,1.591674046870327,1.5127194611726296,1.6689526933209549,1.6029179009516934
928.0,1.5395964392417985,1.6592440602508622,1.5994202497463303,1.519009376041915,1.6915251646593923,1.6046798410803371
944.0,1.5465615367275858,1.6636413938244135,1.6051014652759996,1.5287390305080102,1.6962614460044587,1.6081118686510294
960.0,1.5516155743158107,1.6684229991832649,1.6100192867495378,1.5331705135482692,1.6982525469056666,1.6183042328311872
976.0,1.5604781410246482,1.6784807188626387,1.6194794299436435,1.5364436779667627,1.7190148019554845,1.629446264602866
992.0,1.5689524520821845,1.6902195228433645,1.6295859874627745,1.5556744983765851,1.7238985688688688,1.6362630344861475
1008.0,1.5769524083592417,1.6981005746899236,1.6375264915245826,1.5658522769119188,1.729856826291233,1.6476480239797044
1024.0,1.5822219343879338,1.7052907475935264,1.64375634099073,1.570752102959423,1.732120894100109,1.658146041612693

==> csvs/github_proxy_rfp/MBGA_Long.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0418367631772707,1.062237998743604,1.0520373809604373,1.0399322408850906,1.0618949944913434,1.0566286748521616
32.0,1.086888142016683,1.1115809727830763,1.0992345573998796,1.0858758392449988,1.1158826435620621,1.0976268682979073
48.0,1.125258616393624,1.155218189419869,1.1402384029067465,1.1251614460534163,1.1499640504710795,1.1304731636015406
64.0,1.1645771556676876,1.1999734642312774,1.1822753099494825,1.1759123758812944,1.1980868205192547,1.1830982698807906
80.0,1.223174972657312,1.2603170332547504,1.2417460029560312,1.2249785216132028,1.2658851631745558,1.2435068420033089
96.0,1.2513365431097705,1.2857492376500683,1.2685428903799194,1.251964619206646,1.2855316806730308,1.2686862186025696
112.0,1.3024000813658758,1.3380635717941867,1.3202318265800312,1.2972302332912062,1.3489156122343602,1.3219634550207024
128.0,1.3422648774363672,1.3812626689911531,1.3617637732137602,1.3312028266957965,1.3809460957536657,1.3572518831852212
144.0,1.3671680466960323,1.4081992697368428,1.3876836582164376,1.3592235287497814,1.4091941413579692,1.3750194580161144
160.0,1.392886614245014,1.4342829072137657,1.4135847607293899,1.3849048804927924,1.432197829159595,1.4045832517225048
176.0,1.4337559250014797,1.4765570237025678,1.4551564743520238,1.42398756162584,1.470342214498659,1.441432213607433
192.0,1.461245625230129,1.500989586532811,1.48111760588147,1.465552510721467,1.4956655561792245,1.479825851338866
208.0,1.478245582451134,1.530195278631903,1.5042204305415185,1.4804652678627181,1.529741895018833,1.4968974571508848
224.0,1.5187104045218855,1.5723685814749297,1.5455394929984076,1.5071304350107044,1.5781009445441037,1.5517262817353372
240.0,1.5352504721917184,1.598493944963599,1.5668722085776587,1.5160408198988184,1.5920399811337056,1.5758050917707602
256.0,1.5599596116125625,1.6268777568128594,1.593418684212711,1.5348827680927195,1.6348563357272314,1.5935396567037423
272.0,1.5919393191359195,1.6498611669991705,1.620900243067545,1.5726363605038176,1.6496425550285791,1.6207648244362582
288.0,1.6206077181020027,1.6792982021229015,1.649952960112452,1.5999606273939937,1.6963178347884653,1.6367186779477043
304.0,1.650558978712795,1.7071574029934973,1.6788581908531461,1.6330368190313074,1.7276284522101106,1.6871846031493423
320.0,1.666702095379442,1.7257855988032977,1.6962438470913699,1.653963996028879,1.7458666290704488,1.7060499671290996
336.0,1.7003594719225434,1.7642429181432013,1.7323011950328724,1.70028545106263,1.7723032101522038,1.7561430709144248
352.0,1.7187249361135783,1.7822423531515044,1.7504836446325414,1.719736531705924,1.7957935027109964,1.7712184710973453
368.0,1.7392706312827275,1.8051812354791419,1.7722259333809347,1.740207619095563,1.811160705041361,1.7900771329545153
384.0,1.7590015511667692,1.8272559844874334,1.7931287678271013,1.7700873813146571,1.8323172410910173,1.8101146382735445
400.0,1.777322358249199,1.8419885799904074,1.8096554691198032,1.7809931548622624,1.851083199080011,1.82318099716014
416.0,1.7897212031927467,1.8549020681141344,1.8223116356534406,1.793150058373797,1.8616436618493004,1.833432164130329
432.0,1.8078959250344666,1.8758942577617455,1.841895091398106,1.799429826217316,1.890147347284739,1.868771594946816
448.0,1.8251490351944133,1.8909961825750035,1.8580726088847084,1.834305778981332,1.8966039165275457,1.878776861106529
464.0,1.847646009810575,1.9139741891752287,1.8808100994929018,1.8583382212988577,1.9121913465000708,1.8996396892675487
480.0,1.8648370871950608,1.938206885004634,1.9015219860998474,1.8823660336882866,1.9317807374314226,1.9144403725303734
496.0,1.8788399367783968,1.958904111108633,1.9188720239435149,1.8930139795799896,1.9528536678913635,1.938792770658666
512.0,1.9023535795106186,1.9826475599615774,1.942500569736098,1.9189434815432411,1.9813355281216904,1.9557128114925832
528.0,1.9131541943879695,1.9965372250967472,1.9548457097423584,1.930720748763131,2.002354701152235,1.9754373049875502
544.0,1.9253383320956656,2.019316523522191,1.9723274278089282,1.9438432116447961,2.0127898189549254,1.9874957447660921
560.0,1.9387640262585457,2.0323542701332906,1.985559148195918,1.9549384552543412,2.0301917580082245,1.996869806233446
576.0,1.9559995074180216,2.0512497587875496,2.0036246331027856,1.9738422877009738,2.0384629877833533,2.0170434875407235
592.0,1.971896574902745,2.0688064930814853,2.020351533992115,1.9935545949608473,2.0529434551048116,2.0460821915932277
608.0,1.9910116312331485,2.0843828332724863,2.0376972322528175,2.0167871057419084,2.0721080103617004,2.0592750482384465
624.0,1.9987618448484752,2.09397344361193,2.0463676442302026,2.0238390297199502,2.0834762045636053,2.0774741406228623
640.0,2.0174404317728194,2.113153777484737,2.0652971046287782,2.045100339003293,2.11216514169765,2.0994226209663536
656.0,2.0312476355919666,2.123013280965394,2.0771304582786803,2.062243024499103,2.1208929980460294,2.1099109895893693
672.0,2.041090665841118,2.1325226748246413,2.0868066703328796,2.0734604231016496,2.127283021321429,2.1221418261537917
688.0,2.0528868979223653,2.1556997417675405,2.104293319844953,2.0803313169904434,2.146534547882734,2.1391457205969227
704.0,2.0646913798441715,2.1692702234545718,2.1169808016493716,2.0923163152383433,2.1604477176974877,2.1476214139733463
720.0,2.0708933041000632,2.1754281732596397,2.1231607386798514,2.10107899931029,2.167873831361841,2.152884828231806
736.0,2.082368026156877,2.1977777803006338,2.1400729032287553,2.1216272703978425,2.1808853833474404,2.1571684333503764
752.0,2.0982105304846983,2.2168593435943094,2.157534937039504,2.1386094027645037,2.1944435621271055,2.1803882124028036
768.0,2.1098650974192936,2.2353776721175795,2.1726213847684366,2.1470287219104374,2.2092104600642952,2.198013835106675
784.0,2.1202609813260476,2.2438844664194364,2.182072723872742,2.1539972351755994,2.223041995718502,2.210834703208683
800.0,2.1381836632594218,2.257029129407029,2.1976063963332253,2.174360446179913,2.2360666987078535,2.2182758281320893
816.0,2.159909263678682,2.272504537408927,2.2162069005438045,2.1958217810353897,2.252898464006118,2.2416469104958177
832.0,2.172432975738861,2.2854926591357234,2.228962817437292,2.2162190170443474,2.264607819038324,2.253309365685004
848.0,2.1821486941468002,2.2970831571829926,2.2396159256648964,2.224195253868751,2.275623657058146,2.261028537585295
864.0,2.1956118052848823,2.311323510756656,2.253467658020769,2.2419227629410043,2.2979102147951997,2.2711770583698856
880.0,2.2109127573606973,2.3253025298529195,2.2681076436068084,2.2548666185302118,2.3164240060862444,2.291549084350728
896.0,2.222226438353967,2.3387898873361093,2.280508162845038,2.2679856238696976,2.3211752614444943,2.3066071756415836
912.0,2.234546676753937,2.3485210943481616,2.291533885551049,2.277528295945895,2.330475017445752,2.3167646413818463
928.0,2.2460659330527553,2.3624558091853642,2.3042608711190598,2.2867680016800445,2.3475748580562725,2.3222767908027944
944.0,2.256514395131526,2.3731016814088486,2.314808038270187,2.298462843509002,2.3551956278923774,2.3331303450838012
960.0,2.2697110152172826,2.384744030630273,2.3272275229237778,2.3022269787578473,2.3708329925493525,2.345048237333169
976.0,2.281590403311411,2.394010134525875,2.337800268918643,2.310059682811934,2.386820990564348,2.3521633471217003
992.0,2.3013080927623912,2.4165653838773116,2.3589367383198514,2.3406519439861473,2.402240079759728,2.3695578019847288
1008.0,2.317207649138106,2.4265141340388134,2.37186089158846,2.3560232514767576,2.4119892423588176,2.3867424962802426
1024.0,2.3297645727359955,2.442228836555959,2.385996704645977,2.37229835006729,2.426525388014655,2.392561834234174

==> csvs/github_proxy_rfp/NSGA.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
32.0,1.0237968192456857,1.0358581179351194,1.0298274685904025,1.0234668433010632,1.0352455472519237,1.0299834071225717
64.0,1.0488696147242653,1.068056870595462,1.0584632426598637,1.0507095014917522,1.0674820150087394,1.0616122083765447
96.0,1.0613755230644013,1.082420785918688,1.0718981544915447,1.0629296498648935,1.0842194645511005,1.0748960122459894
128.0,1.0792648375355145,1.11016620238797,1.0947155199617422,1.0749639809998912,1.1028708862454482,1.0932637381096144
160.0,1.092631341400538,1.12335440514314,1.107992873271839,1.0875737062799993,1.1160670580006884,1.0994459670349546
192.0,1.1094044378224945,1.1379144877201035,1.123659462771299,1.1055583343840574,1.1391336067706594,1.1152234807735901
224.0,1.1255651244525335,1.1581798689768759,1.1418724967147047,1.1195138947151262,1.153912457513696,1.1435665688554915
256.0,1.1371488633230413,1.1731140168237468,1.155131440073394,1.132182554804311,1.1759442271099056,1.1535566201429917
288.0,1.143489267035539,1.1799114094451857,1.1617003382403623,1.1393660148370488,1.1871719705428583,1.1624159135235337
320.0,1.1612217332803183,1.1903981961641141,1.1758099647222162,1.1615770244413985,1.197348835348464,1.1741727726901612
352.0,1.1687748801448887,1.1990827806654842,1.1839288304051865,1.1694084428057252,1.2054188660551195,1.1860699546620914
384.0,1.1811356359127239,1.2168397273582567,1.1989876816354903,1.1776345636884453,1.2158481397470178,1.2015768593340712
416.0,1.196959599941023,1.2302445749587905,1.2136020874499067,1.1919224852171393,1.2274872686289016,1.2083449024817121
448.0,1.206681134803937,1.2405529920042575,1.2236170634040973,1.2021367614591485,1.2312011851045617,1.2130946085591758
480.0,1.2237441175864658,1.2639581263145159,1.2438511219504909,1.2080452523355771,1.263883370405098,1.2393604993176388
512.0,1.2295899469774778,1.269633634045664,1.249611790511571,1.2179185389962697,1.2664656190911292,1.2459909423004105
544.0,1.234901064553974,1.2829148689217083,1.258907966737841,1.2240857518459078,1.2737538068977337,1.2483999045029246
576.0,1.2502456599358411,1.3063626703252909,1.278304165130566,1.246184877900973,1.301886694847302,1.2646441052963209
608.0,1.2577472109107322,1.312685873347136,1.285216542128934,1.2560065263156452,1.3061271743525307,1.2721969708644743
640.0,1.264969359099079,1.3211326685321094,1.2930510138155942,1.2610175508436978,1.317248028807341,1.2785130337066621
672.0,1.2742186496956716,1.3278464100887464,1.301032529892209,1.27463750268297,1.3182895131357708,1.2828256952746098
704.0,1.2869630004117047,1.3397232965881958,1.3133431484999503,1.2790505693033183,1.3303910081136816,1.3006195966201473
736.0,1.2950733884894883,1.345827931471281,1.3204506599803847,1.2905871086721532,1.3344044966661923,1.309367580606183
768.0,1.3048659895799837,1.3564713985192371,1.3306686940496104,1.3041699082529874,1.337056042589751,1.3180679217982192
800.0,1.3191079577030451,1.3647221906314067,1.3419150741672259,1.3141377450235916,1.3540663543093345,1.3201793801071573
832.0,1.324809398171414,1.3705260376991795,1.3476677179352967,1.3166816215692196,1.3631787165049372,1.3242449014805935
864.0,1.3413913070132089,1.392332990960326,1.3668621489867674,1.3272397050103537,1.3875843476449092,1.3545213315053029
896.0,1.3460785248102969,1.3981713266096492,1.372124925709973,1.3313935736700637,1.3958039107170168,1.3602504289632518
928.0,1.3556574055518118,1.407318938619482,1.381488172085647,1.342757737933228,1.4076250036419071,1.3787139921644882
960.0,1.360018488915897,1.4124128004914331,1.386215644703665,1.3451751570528119,1.4144683066066872,1.387742565107185
992.0,1.3721910091725291,1.429550400481456,1.4008707048269926,1.3575638211395933,1.4366526561455193,1.392916211195354
1024.0,1.3838989054602984,1.443993095777013,1.4139460006186557,1.3687918704627764,1.4474912731145595,1.4021530932357147

==> csvs/github_proxy_rfp/NSGA_Github.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
32.0,1.0472676039750617,1.066665703065496,1.0569666535202789,1.0432279769444908,1.0664527815056657,1.0543688002063805
64.0,1.073523635907436,1.0909730805895312,1.0822483582484836,1.0723898837693975,1.0959291079692677,1.0816502389649822
96.0,1.10100789241586,1.119210166767222,1.110109029591541,1.1048966692858395,1.1168269311892525,1.1106318045736874
128.0,1.119033926016663,1.1452200714815255,1.1321269987490943,1.1192954959853545,1.1393110317584174,1.1281346260166476
160.0,1.1347838293453871,1.1715343203723116,1.1531590748588494,1.136951564435032,1.16433769426021,1.147575587534116
192.0,1.1436221840642462,1.1915670629350874,1.1675946234996668,1.1452653825566996,1.1777943172160634,1.1547093019553893
224.0,1.15912370376722,1.207633017324471,1.1833783605458454,1.1561661759573845,1.1858433433976794,1.1740027951544563
256.0,1.1747577249445895,1.2235249000240038,1.1991413124842967,1.1696627258357746,1.2065957569615444,1.183358004778625
288.0,1.185467543076971,1.23607725802766,1.2107724005523155,1.1805418928255555,1.2139665048173276,1.1934184870263362
320.0,1.200888831966,1.2504738365389554,1.2256813342524777,1.1997177424879617,1.2280514189441578,1.2073942622829783
352.0,1.2145996129468994,1.2659568555285763,1.2402782342377379,1.213724088828424,1.2446563465413842,1.2189476035474605
384.0,1.2296539788461975,1.2803419105013292,1.2549979446737634,1.223759346960752,1.2844222446316453,1.2331097579367314
416.0,1.2450212345890428,1.3068685393807504,1.2759448869848966,1.2365980533077459,1.3208924176507657,1.247895289845029
448.0,1.2622989871883228,1.3180416807420003,1.2901703339651616,1.251022440264056,1.3247915163057808,1.2661479682265995
480.0,1.2745439069532984,1.3318607783621064,1.3032023426577024,1.2653205387639963,1.3443931539994844,1.2804877364757168
512.0,1.287244580432959,1.3444701794055567,1.3158573799192579,1.2714527407376104,1.3587469524832516,1.3103640717129288
544.0,1.3009975539029006,1.3619358674565554,1.331466710679728,1.2930024723271345,1.3678414343347272,1.3286848072125101
576.0,1.3248505992725477,1.3857946241238972,1.3553226116982224,1.314655202692031,1.3802878043168065,1.370519527506143
608.0,1.3351287981496958,1.3950145807842702,1.365071689466983,1.320198544708798,1.395346125770351,1.3741345269856278
640.0,1.3483692461595684,1.408737408543985,1.3785533273517767,1.3247873649107635,1.4077431609394386,1.3947652886840451
672.0,1.358151221739523,1.4201607332733563,1.3891559775064397,1.3346519176701552,1.4246832835666983,1.4060520818752682
704.0,1.3667014668477095,1.4316800831228418,1.3991907749852757,1.3414782976941293,1.4270522437479187,1.4131758547589341
736.0,1.3808243910675873,1.443960975301136,1.4123926831843616,1.3813549950316901,1.4317062123288216,1.4260712667869155
768.0,1.3930288747407797,1.4617169736653206,1.4273729242030502,1.3899234299585528,1.4637957996218203,1.4336812663096734
800.0,1.4032912760822016,1.476779891261036,1.4400355836716188,1.3972458204221845,1.4813888166742166,1.4439013785129091
832.0,1.4139019563791204,1.4964701880402602,1.4551860722096903,1.4025889928942696,1.4977314765756025,1.4521845224535912
864.0,1.4245244220754951,1.5074034320298326,1.4659639270526639,1.405947749538133,1.5016635179710325,1.4703972717840608
896.0,1.44177897148374,1.5236677267156087,1.4827233490996743,1.4213413098995316,1.5328916520098583,1.478748358332639
928.0,1.448983699925338,1.5358468767652178,1.492415288345278,1.4284691702542534,1.5381841217837169,1.490393410788323
960.0,1.4593534616629946,1.544661192910194,1.5020073272865944,1.4511273438502468,1.5564848773538376,1.4955010169751102
992.0,1.4694221685656121,1.5559355272401338,1.512678847902873,1.459326286000159,1.56115114100067,1.5218280687946628
1024.0,1.4813553568707636,1.5702399620186382,1.525797659444701,1.4811433513694425,1.563748859141617,1.5438171355433612

==> csvs/github_regex/LaMBO.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.60149782289419,1.9932234854484425,1.7973606541713163,1.5859374999999998,1.8206376956376957,1.6362179133670098
32.0,2.3269832188460673,3.0678030187940926,2.69739311882008,2.2590422453703702,2.913996664325843,2.793012466355008
48.0,2.4963888852717977,4.615444448787636,3.5559166670297166,2.3274016203703702,3.438155689366193,2.8892728365384617
64.0,4.412891456874212,9.85949163550736,7.136191546190787,4.14453125,5.883057090239412,5.222306251800635
80.0,6.154484241544148,12.440741326990393,9.29761278426727,5.598958333333334,9.230999433347503,7.1991968047752835
96.0,7.596897749985787,17.182757656559616,12.3898277032727,6.373825344750891,11.77700950734659,9.612579851519339
112.0,9.337667683641431,21.325004148477504,15.331335916059468,8.336474929273377,15.457324978392398,10.149689226519339
128.0,11.672204981195517,30.02383413555143,20.848019558373473,12.296586046176445,15.457324978392398,13.119140625000002
144.0,11.097851922446761,45.400187623451245,28.249019772949005,12.296586046176445,17.010911840968024,14.437500000000002
160.0,12.574485252012106,54.89686660607791,33.73567592904501,14.695639456633018,19.952093574438205,17.96314102564103
176.0,15.289570568834982,58.93968172863624,37.11462614873561,17.99919881135823,22.712186689714787,19.437500000000004
192.0,17.20438653179746,80.83763619620305,49.02101136400025,19.986003573555692,32.10073911853272,22.583567415730343
208.0,19.617139187164003,82.2746629102604,50.9459010487122,23.328890926246903,32.10073911853272,26.937500000000004
224.0,20.096283034341695,101.13849465338373,60.61738884386271,26.97784596235052,38.1535809608541,32.73076923076924
240.0,23.763246876138126,103.65331131968965,63.70827909791389,31.1309691011236,44.56554437277582,38.111948504146255
256.0,25.486784618156292,104.90611978436706,65.19645220126168,31.48487467588592,47.63700007842325,40.39453125000001
272.0,28.48928993540654,107.22895577603032,67.85912285571843,31.48487467588592,57.25566278290652,43.29036921708186
288.0,29.665218439739036,108.3166886772964,68.99095355851772,31.48487467588592,60.18240489130437,44.07161921708186
304.0,32.69160132649838,110.76995054696184,71.73077593673011,31.48487467588592,63.573709239130466,50.44728647686834
320.0,27.496853226473995,144.57919458860007,86.03802390753704,31.48487467588592,65.70652173913045,52.986348976868356
336.0,30.88785479150242,146.74876169047684,88.81830824098964,38.981273408239716,67.85348654332938,52.986348976868356
352.0,31.4300901703672,147.18169289142148,89.30589153089434,38.981273408239716,70.95686141304351,52.986348976868356
368.0,35.6470329009129,150.05259738880437,92.84981514485864,47.32662241593028,74.5459978968136,55.72656250000003
384.0,35.6470329009129,150.05259738880437,92.84981514485864,47.32662241593028,74.5459978968136,55.72656250000003
400.0,41.12525534347608,153.69945307462584,97.41235420905096,55.74655124155307,76.79729998014693,67.38671875000003
416.0,42.28472597176078,154.48886308630426,98.38679452903253,55.74655124155307,79.71396664681362,68.65625000000004
432.0,42.748360406061586,154.7434606962024,98.74591055113198,56.2742376280451,79.71396664681362,68.65625000000004
448.0,37.566575762234194,189.4710762496739,113.51882600595404,58.59486584829465,79.71396664681362,68.65625000000004
464.0,39.52258269888034,191.01506931302774,115.26882600595404,58.59486584829465,91.96396664681363,68.65625000000004
480.0,41.804698610297066,193.06628673494436,117.43549267262071,58.59486584829465,99.74925550923173,68.65625000000004
496.0,43.22447413653019,193.94485375014773,118.58466394333895,61.7107017164429,99.74925550923173,68.65625000000004
512.0,43.22447413653019,193.94485375014773,118.58466394333895,61.7107017164429,99.74925550923173,68.65625000000004
528.0,43.22447413653019,193.94485375014773,118.58466394333895,61.7107017164429,99.74925550923173,68.65625000000004
544.0,43.22447413653019,193.94485375014773,118.58466394333895,61.7107017164429,99.74925550923173,68.65625000000004
560.0,46.1998187276896,195.81254089704768,121.00617981236864,66.82378781138794,99.74925550923173,73.54359461325971
576.0,46.1998187276896,195.81254089704768,121.00617981236864,66.82378781138794,99.74925550923173,73.54359461325971
592.0,48.30455389021796,197.44261236435358,122.87358312728577,66.82378781138794,101.7734806629835,81.43473607802267
608.0,48.30455389021796,197.44261236435358,122.87358312728577,66.82378781138794,101.7734806629835,81.43473607802267
624.0,48.30455389021796,197.44261236435358,122.87358312728577,66.82378781138794,101.7734806629835,81.43473607802267
640.0,48.30455389021796,197.44261236435358,122.87358312728577,66.82378781138794,101.7734806629835,81.43473607802267
656.0,48.30455389021796,197.44261236435358,122.87358312728577,66.82378781138794,101.7734806629835,81.43473607802267
672.0,48.30455389021796,197.44261236435358,122.87358312728577,66.82378781138794,101.7734806629835,81.43473607802267
688.0,48.30455389021796,197.44261236435358,122.87358312728577,66.82378781138794,101.7734806629835,81.43473607802267
704.0,49.2932541884704,197.90845752064658,123.60085585455849,66.82378781138794,101.7734806629835,81.43473607802267
720.0,49.2932541884704,197.90845752064658,123.60085585455849,66.82378781138794,101.7734806629835,81.43473607802267
736.0,49.2932541884704,197.90845752064658,123.60085585455849,66.82378781138794,101.7734806629835,81.43473607802267
752.0,49.2932541884704,197.90845752064658,123.60085585455849,66.82378781138794,101.7734806629835,81.43473607802267
768.0,50.265021453703454,198.391235709959,124.32812858183122,66.82378781138794,101.7734806629835,81.43473607802267
784.0,50.265021453703454,198.391235709959,124.32812858183122,66.82378781138794,101.7734806629835,81.43473607802267
800.0,50.265021453703454,198.391235709959,124.32812858183122,66.82378781138794,101.7734806629835,81.43473607802267
816.0,51.80759868020374,199.21229484709505,125.5099467636494,66.82378781138794,101.7734806629835,81.43473607802267
832.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
848.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
864.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
880.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
896.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
912.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
928.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
944.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
960.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
976.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
992.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
1008.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267
1024.0,53.3043555373912,200.07917435354398,126.6917649454676,66.82378781138794,101.7734806629835,81.43473607802267

==> csvs/github_regex/LaMBO_Github.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0367186426383788,1.2965176422990436,1.1666181424687112,1.0,1.1736964536516852,1.0
32.0,1.0331101313768263,1.6081053588459786,1.3206077451114024,1.0,1.3348619095100747,1.048828125
48.0,1.0527857046019031,1.6219866595589552,1.3373861820804291,1.0,1.3765533925356854,1.102940679112554
64.0,1.1389384896118144,1.7232460936501675,1.431092291630991,1.0,1.5787436054270463,1.2327903385080277
80.0,1.311096248938541,2.00324804045998,1.6571721446992604,1.0757575757575757,2.113620418864813,1.4663641601843849
96.0,1.559789393416139,2.384423739690699,1.972106566553419,1.1995920745920745,2.649842595127293,2.07959533005618
112.0,1.6035056307808877,2.3959561211104807,1.9997308759456842,1.2583052306809215,2.649842595127293,2.07959533005618
128.0,2.213520049632533,4.4805001353073965,3.347010092469965,2.391962567508846,3.6725786869473587,2.923828125
144.0,2.4204514181020933,4.870267136536625,3.645359277319359,2.5579134480337076,3.6725786869473587,3.2294220476519344
160.0,2.6230028803226135,4.936197192797624,3.779600036560119,2.6146334134615383,3.6725786869473587,3.2294220476519344
176.0,2.804864953846759,5.193266985650856,3.999065969748808,2.789655021067416,3.6725786869473587,3.2984828211325974
192.0,3.0782053638196443,5.373770773981788,4.225988068900716,2.94921875,3.9926866411673045,3.4074446498508437
208.0,3.569053377870687,5.795243799561004,4.682148588715846,3.112807765151515,5.275180620484488,3.6873730547792487
224.0,3.7119669654852636,6.1062162413389025,4.909091603412083,3.112807765151515,5.482362940926477,4.16814228554848
240.0,4.197194866690726,6.666255401005765,5.4317251338482455,3.9115335579213815,6.963132171695708,4.6286630036630045
256.0,4.412397794689506,6.904242513118996,5.658320153904251,4.09765625,7.170314492137697,5.28338945648356
272.0,4.668447615396571,7.237015471842446,5.9527315436195085,4.09765625,7.418933276668084,6.341081764175867
288.0,4.778140746894269,7.264041090344748,6.0210909186195085,4.2734375,7.418933276668084,6.341081764175867
304.0,5.101532544476692,7.80331489788731,6.452423721182001,5.282552083333334,7.667552061198471,6.341081764175867
320.0,5.507172666759282,8.275879689321009,6.891526178040145,5.282552083333334,9.41303458154287,6.614777569065836
336.0,5.651633316700401,8.897359620008503,7.274496468354452,5.282552083333334,9.41303458154287,7.106141476153388
352.0,5.837364906042877,8.969440530666027,7.403402718354452,5.669270833333334,9.41303458154287,7.106141476153388
368.0,6.191900221612457,10.246367406454475,8.219133814033466,5.669270833333334,9.483903527411817,7.106141476153388
384.0,6.247694271830382,10.328694903197874,8.288194587514129,5.669270833333334,9.916401048307128,7.106141476153388
400.0,6.685203622803634,10.58392539664986,8.634564509726747,5.669270833333334,9.916401048307128,8.163833783845696
416.0,6.685203622803634,10.58392539664986,8.634564509726747,5.669270833333334,9.916401048307128,8.163833783845696
432.0,6.91543696041313,10.676725766905532,8.796081363659331,6.341492776886036,9.916401048307128,8.163833783845696
448.0,7.216645784445267,11.563600016190168,9.390122900317717,7.010299625468167,10.007561269301602,8.163833783845696
464.0,7.6372823542912105,12.473584618622068,10.05543348645664,7.052487435672651,10.824160645983852,9.129578754578755
480.0,7.638918147799387,12.484294504126236,10.061606325962812,7.052487435672651,10.824160645983852,9.129578754578755
496.0,7.638918147799387,12.484294504126236,10.061606325962812,7.052487435672651,10.824160645983852,9.129578754578755
512.0,8.911519662462073,14.041599006951103,11.476559334706588,7.961160847230495,13.808369142623288,9.209706959706962
528.0,9.441322137779016,14.828659332289076,12.134990735034046,8.346354166666668,15.838755882954782,9.774740000916296
544.0,9.441322137779016,14.828659332289076,12.134990735034046,8.346354166666668,15.838755882954782,9.774740000916296
560.0,9.827418717183816,15.91782672420734,12.872622720695578,8.346354166666668,15.838755882954782,10.8706304118752
576.0,9.925375578587403,15.960494862803753,12.942935220695578,8.792410714285715,15.838755882954782,10.8706304118752
592.0,10.115605474356299,17.256808561340907,13.686207017848602,9.378906250000002,15.838755882954782,10.8706304118752
608.0,10.619043603308215,17.5835987977736,14.101321200540909,10.130859375,15.838755882954782,12.409091950336741
624.0,10.698976183547291,17.640652518904393,14.169814351225842,10.130859375,15.838755882954782,12.7515577037614
640.0,10.698976183547291,17.640652518904393,14.169814351225842,10.130859375,15.838755882954782,12.7515577037614
656.0,11.250227170800239,19.944636689918397,15.597431930359317,10.130859375,16.961063627730294,13.809250011453708
672.0,11.716485819272775,20.21756073375355,15.967023276513164,11.380859375000002,16.961063627730294,14.290019242222936
688.0,11.774969749671428,20.282533593478355,16.02875167157489,11.380859375000002,17.393162393162395,14.290019242222936
704.0,12.622536445498538,23.525960939416336,18.074248692457438,11.380859375000002,19.424847712140537,14.77078847299217
720.0,13.173782866305437,24.051976258940932,18.612879562623185,12.182349054496726,20.220427822637774,15.25856370192308
736.0,14.114330477069952,27.57187755151298,20.843104014291466,13.617187500000002,20.883411248052138,16.81069317817382
752.0,15.818699258784065,30.59153949974737,23.205119379265717,13.617187500000002,29.544198895027634,17.89967318764222
768.0,16.200740904522718,30.96398680428497,23.582363854403845,14.710937500000002,31.091160220994485,17.89967318764222
784.0,16.536764189199168,34.60305248758005,25.56990833838961,14.710937500000002,32.59116022099449,17.89967318764222
800.0,16.83070798712999,43.56219510940231,30.19645154826615,14.710937500000002,33.84116022099449,17.89967318764222
816.0,17.118433987187665,43.66772753631093,30.393080761749296,14.710937500000002,33.84116022099449,17.89967318764222
832.0,18.12112172823052,46.16503979526807,32.143080761749296,14.710937500000002,39.00041289003363,17.89967318764222
848.0,18.37968683365281,47.19117219874258,32.785429516197695,14.710937500000002,39.42745915337883,17.89967318764222
864.0,18.85908492113241,50.098260104510544,34.478672512821475,14.710937500000002,39.98795737401939,17.89967318764222
880.0,19.657533888225963,56.97705593228091,38.31729491025344,14.886718750000004,46.48519494308017,17.89967318764222
896.0,20.103233071174262,58.097193048264984,39.10021305971962,14.886718750000004,48.83394939147874,17.89967318764222
912.0,17.05963196885999,91.2543640378319,54.15699800334595,14.886718750000004,57.36157370087101,19.96340159740994
928.0,18.255150255761876,92.49530983932782,55.37523004754485,14.886718750000004,65.88919801026329,19.96340159740994
944.0,19.226265889879336,93.84092018385803,56.53359303686868,14.886718750000004,68.90326179345519,19.96340159740994
960.0,19.698276698970353,94.5612170670747,57.12974688302253,14.886718750000004,69.36428697823482,19.96340159740994
976.0,20.587643582202062,95.05786781204814,57.8227556971251,15.273437500000004,69.36428697823482,22.78391441792276
992.0,20.96514451304273,95.67395662479723,58.31955056891998,15.273437500000004,69.36428697823482,22.78391441792276
1008.0,20.96514451304273,95.67395662479723,58.31955056891998,15.273437500000004,69.36428697823482,22.78391441792276
1024.0,24.418586766222433,101.10549109802972,62.762038932126075,15.273437500000004,80.95011687207821,22.78391441792276

==> csvs/github_regex/LaMBO_Long.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.6893039593209855,3.905441575456454,2.79737276738872,1.989341212688443,2.3030365158839783,2.195663060897436
32.0,2.415955825740416,9.084083964328986,5.750019895034701,3.42669439935065,4.280917977050574,3.648678897471911
48.0,4.832028096917082,12.933944257068937,8.88298617699301,5.5352564102564115,7.707129196770084,6.812960849719103
64.0,6.8582440674611345,18.643067879791147,12.75065597362614,8.710379464285715,11.520996312679433,9.030705482362944
80.0,8.75300970488903,29.163365505328215,18.958187605108623,12.486612834679137,15.370786516853936,12.951444079437167
96.0,10.455678532171717,42.40856598238115,26.432122257276433,15.867403314917132,19.03049759229535,16.313974664406473
112.0,15.073789187106378,51.96621476065554,33.52000197388096,20.521619024741774,25.719857389801216,21.270562770562776
128.0,18.26866409435058,66.8814752568024,42.57506967557649,25.147711150966,31.442890442890448,27.181802486187852
144.0,23.2892740543814,85.19196202662482,54.240618040503115,33.00826754941611,42.14271823681937,33.69886363636364
160.0,30.28987596939909,98.5448890640008,64.41738251669994,38.301136363636374,54.32184528954194,40.79724349208127
176.0,35.715819844212,114.59739200376555,75.15660592398878,43.67720562845305,62.64392151921934,48.5906537282942
192.0,42.01498756017397,133.56960918870274,87.79229837443836,46.88441244025082,73.09975961538466,64.78742758135257
208.0,41.881099424376615,153.96694238424112,97.92402090430886,47.23455056179778,80.48934232830901,65.05539772727276
224.0,46.362598774595405,156.7763162249046,101.56945749975,56.64107020919985,84.14768406102536,65.05539772727276
240.0,51.27559716668502,160.4432679915564,105.85943257912072,57.82941777323802,91.5652173913044,73.54359461325971
256.0,52.63648565920091,161.33381072293037,106.98514819106563,57.82941777323802,95.52173913043482,73.54359461325971
272.0,53.59051475549564,162.05027690110632,107.82039582830097,58.17405370430284,99.74925550923173,73.54359461325971
288.0,53.59051475549564,162.05027690110632,107.82039582830097,58.17405370430284,99.74925550923173,73.54359461325971
304.0,56.88709758982741,164.0857949433594,110.4864462665934,66.82378781138794,99.74925550923173,77.25875965654976
320.0,60.74696017226449,166.60136399075662,113.67416208151056,66.82378781138794,101.7734806629835,85.14990112131272
336.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
352.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
368.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
384.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
400.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
416.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
432.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
448.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
464.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
480.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
496.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
512.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
528.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
544.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
560.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
576.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
592.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
608.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
624.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
640.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
656.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
672.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
688.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
704.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
720.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
736.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
752.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
768.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
784.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
800.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
816.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
832.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
848.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
864.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
880.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
896.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
912.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
928.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
944.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
960.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
976.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
992.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1008.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1024.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272

==> csvs/github_regex/MBGA.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.544287758928151,2.3635488643758933,1.953918311652022,1.3947328961573833,2.4175180288461537,1.9076098589189994
32.0,2.6190799444025847,4.044264555633837,3.3316722500182108,2.7792551712633453,3.513315336349044,2.925352004541394
48.0,4.800551979987024,6.827037055381964,5.813794517684494,4.643055623263297,6.57303370786517,5.340203994900129
64.0,5.984489917133491,9.442004492179796,7.713247204656644,5.708196650552487,8.05136436597111,6.925609088420478
80.0,7.242291040594099,14.843779998013437,11.043035519303768,7.240234375000002,10.515442890442893,9.712363549122319
96.0,9.256737494956212,18.813568747034378,14.035153120995295,8.985361988434166,14.698285796600407,11.595238095238098
112.0,10.549215101625594,24.040662765995272,17.294938933810432,11.511067708333336,15.370786516853936,14.282157529395104
128.0,12.599780460571637,31.73866755856462,22.16922400956813,14.66573660714286,20.244490060501303,15.930939226519342
144.0,15.146985239852182,42.95621065433606,29.05159794709412,16.209158140569397,26.323393834629798,19.169026243093928
160.0,15.700761167936946,55.67807210467802,35.689416636307485,18.054861265569397,29.06917134831461,22.27966071681542
176.0,18.41519631975846,62.12394782675021,40.26957207325434,21.47002463728443,33.66292134831461,27.17700060428178
192.0,21.363310690332177,68.4440719883597,44.90369133934594,21.897070900629625,39.25131913836987,33.74414062500001
208.0,24.92532935595804,75.74188992448414,50.33360964022109,26.491696322657184,42.29782458563537,38.02609287219102
224.0,28.536971222706516,91.18482410649348,59.860897664599996,27.431198102016616,52.082354972375704,42.33273349719103
240.0,29.059365419588687,99.3961570017996,64.22776121069414,28.039408378002786,52.95252071823206,42.33273349719103
256.0,27.511980281640582,132.70123971635638,80.10660999899848,33.84698649511817,58.6081448549724,46.63937412219103
272.0,29.069923592787276,153.0387799591769,91.05435177598208,35.30905720743423,65.10228547997242,55.693205758427
288.0,31.394606570264173,154.49286810800658,92.94373733913537,39.25777515615218,66.42825233080114,55.693205758427
304.0,29.373579159299695,183.55289971291364,106.46323943610666,40.820312380690595,71.51849533839783,55.693205758427
320.0,34.99437322305812,187.25292416310253,111.12364869308033,50.42149236531261,75.03617058011055,59.51097470238098
336.0,36.06007366007587,187.92316913629924,111.99162139818755,50.42149236531261,75.03617058011055,60.53636532738099
352.0,37.554727495289626,188.89802554069692,113.22637651799327,51.84456928838954,75.03617058011055,64.90449719551286
368.0,39.99035538048781,190.64816216723014,115.31925877385898,54.64759959141984,80.53619492846018,68.41210937500004
384.0,43.16419031243454,192.70321387226852,117.93370209235154,57.90703340733123,83.40841478963033,68.65625000000004
400.0,45.98394376371088,194.60267418468993,120.29330897420041,61.538175347783934,89.91482504604058,68.65625000000004
416.0,49.06579284773579,196.9299160097559,122.99785442874585,66.82378781138794,99.2734806629835,68.6917613636364
432.0,49.33854843108887,197.11170588094834,123.2251271560186,66.82378781138794,99.2734806629835,69.82812500000006
448.0,49.33854843108887,197.11170588094834,123.2251271560186,66.82378781138794,99.2734806629835,69.82812500000006
464.0,49.33854843108887,197.11170588094834,123.2251271560186,66.82378781138794,99.2734806629835,69.82812500000006
480.0,50.38692190179249,197.91398176089405,124.15045183134328,66.82378781138794,100.5234806629835,72.37141504329009
496.0,50.38692190179249,197.91398176089405,124.15045183134328,66.82378781138794,100.5234806629835,72.37141504329009
512.0,50.58346032157027,198.0331074268816,124.30828387422594,66.82378781138794,100.5234806629835,72.37141504329009
528.0,50.58346032157027,198.0331074268816,124.30828387422594,66.82378781138794,100.5234806629835,72.37141504329009
544.0,51.02200412301116,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
560.0,51.02200412301116,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
576.0,51.02200412301116,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
592.0,51.02200412301116,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
608.0,51.02200412301116,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
624.0,51.02200412301116,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
640.0,51.02200412301116,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
656.0,51.02200412301116,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
672.0,51.21428698250223,198.54532225890182,124.87980462070202,66.82378781138794,101.7734806629835,72.37141504329009
688.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
704.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
720.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
736.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
752.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
768.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
784.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
800.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
816.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
832.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
848.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
864.0,52.407336420674085,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
880.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044
896.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044
912.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044
928.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044
944.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044
960.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044
976.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044
992.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044
1008.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044
1024.0,53.56854677264336,200.09338527995783,126.8309660263006,68.65625000000004,101.7734806629835,78.52988920946044

==> csvs/github_regex/MBGA_Github.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.3995068270118396,1.9230570816792647,1.6612819543455521,1.411084380081777,1.7238100297492565,1.6087007895907472
32.0,2.2669629437760426,2.8392615498179987,2.5531122467970206,2.2336672109535507,2.852936921296296,2.4913194785788724
48.0,2.6622906527691215,3.4477702265032097,3.0550304396361656,2.7508417508417504,3.2738149072963574,2.904296875
64.0,3.3265822722882064,5.297590407671301,4.3120863399797535,3.2056309728497747,4.447265625000001,3.469447086038454
80.0,4.028364180575505,7.958482933009776,5.99342355679264,4.316503558718862,5.615384615384617,4.440923402774525
96.0,3.375479384011136,11.868756782774197,7.6221180833926665,4.316503558718862,5.7956730769230775,4.634491002536288
112.0,2.547082191905126,19.73130385058588,11.139193021245504,4.95867551783922,7.0193117977528106,5.745744769952353
128.0,3.0804575183290552,20.10498909619822,11.592723307263638,5.759615384615385,7.608342019058965,6.637399051966294
144.0,4.229510860192319,20.934875679665858,12.582193269929089,6.6970461727528106,8.634856855851334,7.7427884615384635
160.0,4.523557686010841,21.15712284186239,12.840340263936614,7.237776509831463,9.106884827879307,7.982548701298703
176.0,4.127991126553503,25.10966945829978,14.618830292426642,7.561446629213485,9.106884827879307,8.563478188478191
192.0,4.402707178509139,25.32863096166554,14.865669070087339,7.561446629213485,9.329526136846583,8.739760239760242
208.0,5.03732543832507,25.81622934340327,15.426777390864169,7.561446629213485,11.315366289458014,9.381410256410259
224.0,4.863464861797045,29.622198575798503,17.242831718797774,7.561446629213485,11.520845741512808,9.381410256410259
240.0,5.04397677635548,29.774622932830304,17.40929985459289,7.561446629213485,12.020250148898157,9.381410256410259
256.0,5.33978487547116,29.973196856186533,17.656490865828847,8.622596153846157,12.020250148898157,9.858398156150969
272.0,5.557537636247895,30.171989160831266,17.86476339853958,8.622596153846157,12.020250148898157,10.033959953903777
288.0,6.2462733317121,30.818256526377777,18.53226492904494,8.622596153846157,13.609179365512887,10.033959953903777
304.0,6.7727652117153365,31.168667691246327,18.970716451480833,9.009314903846157,13.609179365512887,11.396139441083264
320.0,7.0036011645339915,31.390913650584324,19.197257407559157,9.009314903846157,13.609179365512887,11.396139441083264
336.0,7.686289726654762,32.05347984437047,19.869884785512617,9.009314903846157,13.630689080578996,12.616730415072961
352.0,7.847736666633772,32.16176763660386,20.004752151618817,9.68239182692308,13.746829640436054,12.616730415072961
368.0,8.060831563176901,32.30672628872202,20.18377892594946,10.355468750000002,14.305430422607515,12.63209449726304
384.0,8.364511657131454,32.51586670758798,20.440189182359717,11.342648237179489,14.305430422607515,13.209017574186117
400.0,8.746040053084181,32.772258984712174,20.759149518898177,11.975487183988765,14.917025549396012,13.608018132880016
416.0,9.783329049712814,33.505202003436224,21.644265526574518,12.297752808988765,17.06410256410257,14.741094903240883
432.0,10.049059037780522,33.6889102176157,21.86898462769811,12.856353591160225,17.06410256410257,15.465689850164964
448.0,10.049059037780522,33.6889102176157,21.86898462769811,12.856353591160225,17.06410256410257,15.465689850164964
464.0,10.954839587999292,34.36806556483283,22.66145257641606,14.20183011049724,18.97435897435898,15.465689850164964
480.0,11.712256974846621,35.30006907737081,23.506163026108716,14.20183011049724,18.97435897435898,15.465689850164964
496.0,11.712256974846621,35.30006907737081,23.506163026108716,14.20183011049724,18.97435897435898,15.465689850164964
512.0,10.227232532842212,42.48879722307892,26.358014877960567,14.20183011049724,18.97435897435898,15.465689850164964
528.0,10.40328336445804,44.69641210846216,27.5498477364601,14.20183011049724,20.512820512820518,15.465689850164964
544.0,10.879297899085643,51.348167789757206,31.113732844421424,14.666366627351175,23.227564102564113,18.415128052412154
560.0,10.915271792222889,51.37175315808511,31.143512475154,14.666366627351175,23.227564102564113,18.56402620607505
576.0,10.915271792222889,51.37175315808511,31.143512475154,14.666366627351175,23.227564102564113,18.56402620607505
592.0,11.890514942058612,51.9883132783098,31.93941411018421,16.38252836483333,23.227564102564113,19.848314606741575
608.0,11.890514942058612,51.9883132783098,31.93941411018421,16.38252836483333,23.227564102564113,19.848314606741575
624.0,11.972792320897842,52.043022200840454,32.007907260869146,16.86198041962785,23.227564102564113,19.848314606741575
640.0,11.972792320897842,52.043022200840454,32.007907260869146,16.86198041962785,23.227564102564113,19.848314606741575
656.0,12.390719094097165,52.34419655123662,32.36745782266689,16.86198041962785,23.481417458945554,21.4647435897436
672.0,12.945509485566248,52.700438188237285,32.82297383690177,18.805617434543105,23.481417458945554,21.4647435897436
688.0,12.945509485566248,52.700438188237285,32.82297383690177,18.805617434543105,23.481417458945554,21.4647435897436
704.0,12.945509485566248,52.700438188237285,32.82297383690177,18.805617434543105,23.481417458945554,21.4647435897436
720.0,12.945509485566248,52.700438188237285,32.82297383690177,18.805617434543105,23.481417458945554,21.4647435897436
736.0,14.483113243045441,53.978237295983035,34.23067526951424,20.038713519952353,27.88371770578177,22.110811005473934
752.0,14.572959068597306,54.04288585245363,34.30792246052547,20.038713519952353,27.88371770578177,22.497046960530113
768.0,14.74410545945149,54.2180598079198,34.481082633685645,20.038713519952353,27.9156857377498,22.497046960530113
784.0,15.145677016028326,54.50398825134296,34.824832633685645,20.689354545593385,27.9156857377498,23.751053370786522
800.0,15.145677016028326,54.50398825134296,34.824832633685645,20.689354545593385,27.9156857377498,23.751053370786522
816.0,15.145677016028326,54.50398825134296,34.824832633685645,20.689354545593385,27.9156857377498,23.751053370786522
832.0,15.145677016028326,54.50398825134296,34.824832633685645,20.689354545593385,27.9156857377498,23.751053370786522
848.0,14.53749929344222,58.31033817210127,36.423918732771746,20.689354545593385,27.9156857377498,23.751053370786522
864.0,15.39984170955115,59.01739077378592,37.20861624166854,20.689354545593385,33.40856830002738,23.751053370786522
880.0,15.484382062519813,61.06651613781632,38.27544910016807,21.48393823905348,33.40856830002738,25.12259615384616
896.0,16.54776040401358,62.1569839501687,39.35237217709114,21.48393823905348,34.41556130702039,25.12259615384616
912.0,16.731074909844274,62.28616944433801,39.50862217709114,21.48393823905348,34.41556130702039,25.90384615384616
928.0,16.731074909844274,62.28616944433801,39.50862217709114,21.48393823905348,34.41556130702039,25.90384615384616
944.0,16.906159414743282,62.45740528575935,39.68178235025132,21.48393823905348,34.93504182650091,25.90384615384616
960.0,16.906159414743282,62.45740528575935,39.68178235025132,21.48393823905348,34.93504182650091,25.90384615384616
976.0,16.906159414743282,62.45740528575935,39.68178235025132,21.48393823905348,34.93504182650091,25.90384615384616
992.0,18.115229497495207,64.07525827993051,41.09524388871286,21.48393823905348,34.93504182650091,25.90384615384616
1008.0,18.115229497495207,64.07525827993051,41.09524388871286,21.48393823905348,34.93504182650091,25.90384615384616
1024.0,18.115229497495207,64.07525827993051,41.09524388871286,21.48393823905348,34.93504182650091,25.90384615384616

==> csvs/github_regex/MBGA_Long.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.4501565256696567,2.2690559599711433,1.8596062428204,1.3136978665567114,2.1281903358540926,1.517358672752809
32.0,2.5678443060027725,4.514184436429483,3.5410143712161277,2.522326053176796,3.31865825177936,2.9360942508582557
48.0,4.821148848856986,9.313274478940567,7.067211663898776,4.825754915730338,6.979918657854602,5.491827782104734
64.0,6.816265228505436,13.32544028219478,10.070852755350108,5.903395432692308,12.267119594521732,9.096931025021583
80.0,9.676874639762048,16.06026265649382,12.868568648127933,8.665642556179778,14.873288040547829,10.165607199034838
96.0,12.463621543929115,20.755072386494575,16.609346965211845,10.468379477310823,19.312789819907263,13.528176112154675
112.0,14.694895057858863,31.352154721837152,23.02352488984801,13.045159896283495,20.25229159926669,16.572830117901017
128.0,17.566081933884817,40.703269393930434,29.134675663907625,17.82573465859983,22.43048946691282,19.236409078950523
144.0,21.42878410075808,52.842766486828666,37.13577529379337,20.35428370786517,29.41258883549987,24.525148884264915
160.0,23.404293831728932,78.01553617256548,50.709915002147206,26.743239182692314,34.276897577146215,27.853280237258147
176.0,29.734441860848158,92.82199512465411,61.27821849275114,33.87647770137348,42.03705166140192,34.86994190705129
192.0,34.136819347953924,108.3590405411752,71.24792994456456,38.62232292507295,50.74566281138793,42.65463878983833
208.0,34.58396253414759,124.15837717388888,79.37116985401823,41.327900502573115,57.58160031138793,44.29503829503831
224.0,36.42504798414601,149.9847729595643,93.20491047185516,48.41148868538563,64.38050489323848,54.45238095238098
240.0,39.02349073037371,170.93694205193967,104.98021639115669,54.2476447767186,70.10937500000004,63.63549321378507
256.0,42.218924292396764,189.93343529502206,116.07617979370941,61.28404680806873,75.21381932984147,71.07812500000004
272.0,49.12715705675754,195.17458961629666,122.1508733365271,62.388317393238474,95.49585635359122,72.37141504329009
288.0,49.47543927246748,197.1968518875866,123.33614558002705,65.04644406138793,95.49585635359122,72.37141504329009
304.0,50.27524100267256,197.83351424577933,124.05437762422594,65.04644406138793,100.5234806629835,72.37141504329009
320.0,52.26827980644451,199.12338193396687,125.6958308702057,67.89453125000004,100.5234806629835,76.20707801231927
336.0,52.45165190784479,199.24971799218542,125.85068495001511,67.89453125000004,100.5234806629835,76.98134841136633
352.0,52.9446164586536,199.57427410099544,126.25944527982452,68.65625000000004,100.5234806629835,77.75561881041338
368.0,53.307666113528015,199.83064076535868,126.56915343944334,68.65625000000004,100.5234806629835,79.30415960850749
384.0,54.40506423645266,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
400.0,54.40506423645266,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
416.0,54.40506423645266,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
432.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
448.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
464.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
480.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
496.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
512.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
528.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
544.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
560.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
576.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
592.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
608.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
624.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
640.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
656.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
672.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
688.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
704.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
720.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
736.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
752.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
768.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
784.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
800.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
816.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
832.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
848.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
864.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
880.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
896.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
912.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
928.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
944.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
960.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
976.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
992.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1008.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1024.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272

==> csvs/github_regex/NSGA.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
32.0,1.0,1.0,1.0,1.0,1.0,1.0
64.0,1.0,1.0,1.0,1.0,1.0,1.0
96.0,0.8975556549531076,1.455008447610995,1.1762820512820513,1.0,1.0,1.0
128.0,0.9305807990709962,1.483898656148506,1.207239727609751,1.0,1.0100177877568304,1.0
160.0,0.931439889632999,1.484508885938563,1.207974387785781,1.0,1.0122040813343929,1.0
192.0,0.9433502520594965,1.4930321309784418,1.2181911915189692,1.0,1.0609313159125697,1.0
224.0,0.9438584503512173,1.4933904993068903,1.2186244748290538,1.0,1.0639642990831613,1.0
256.0,0.9976591765179132,1.5662870215320566,1.281973099024985,1.0,1.1257651694820099,1.0
288.0,1.0798429934687905,1.818514713950428,1.4491788537096093,1.0,1.2971941385580974,1.0364745592923414
320.0,1.2129633019235495,2.278704801983992,1.7458340519537707,1.0,1.8133411561112298,1.3645601645907472
352.0,1.4572502739705597,2.544671118608623,2.0009606962895914,1.2670511651280523,2.1285652549697494,1.708758389070956
384.0,1.5653492876369555,2.6004556013878855,2.0829024445124205,1.5252819526959573,2.1285652549697494,1.8003044561104566
416.0,1.6841943869717182,3.0999178032289603,2.3920560951003393,1.7288220195464594,2.253134614705509,1.8009933342476439
448.0,1.8251992784302393,3.218632448626776,2.5219158635285077,1.8240653777431621,2.6241186385819137,2.006662601463473
480.0,1.8512178182727648,3.687971205625726,2.7695945119492453,1.840103716508211,2.625104921814391,2.1887742449644874
512.0,1.8610444310953964,3.7036632000807606,2.7823538155880785,1.8990924805531548,2.625761424307246,2.1887742449644874
544.0,1.8612746062389232,3.703956929295175,2.782615767767049,1.8990924805531548,2.626547280844156,2.1887742449644874
576.0,1.8810130560124851,3.7257392082126466,2.803376132112566,1.8990924805531548,2.635594006946002,2.2716511899466196
608.0,1.8953902879378952,3.7308932262872365,2.813141757112566,1.8990924805531548,2.635594006946002,2.2716511899466196
640.0,2.0491113368332297,3.846618124413647,2.9478647306234382,2.091911911711784,3.001998001998002,2.5006025722156044
672.0,2.3977408973011656,4.051856202845706,3.224798550073436,2.4589552933293626,3.2242532082389737,2.7623197115384617
704.0,2.4634412051790484,4.103343394967824,3.2833923000734364,2.4589552933293626,3.2252001779359434,3.054612054612055
736.0,2.558033177495346,4.2130174767508315,3.3855253271230885,2.4589552933293626,3.7507543752362618,3.054612054612055
768.0,2.7081644615229736,4.386771853003616,3.5474681572632947,2.4589552933293626,4.039356794422204,3.4720771517924547
800.0,2.7124888286937976,4.3946472159112,3.553568022302499,2.4589552933293626,4.057656389539816,3.4720771517924547
832.0,2.7371331413838083,4.4163216996385355,3.5767274205111717,2.4589552933293626,4.062199519230769,3.580302260017563
864.0,2.784608109847009,4.439071450276458,3.6118397800617337,2.6447507022471908,4.062199519230769,3.580302260017563
896.0,2.784608109847009,4.439071450276458,3.6118397800617337,2.6447507022471908,4.062199519230769,3.580302260017563
928.0,2.9991199269667015,4.595237547132425,3.7971787370495633,2.6447507022471908,4.613309052491103,3.643606393606394
960.0,2.9991199269667015,4.595237547132425,3.7971787370495633,2.6447507022471908,4.613309052491103,3.643606393606394
992.0,3.128702572244449,4.653475963498514,3.8910892678714815,3.0691372606754954,4.613309052491103,3.643606393606394
1024.0,3.834162497217339,5.8961994523283,4.865180974772819,3.8102420990917216,4.954326497709445,4.180588942307692

==> csvs/github_regex/NSGA_Github.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
32.0,0.9946608725585184,1.6477385853840105,1.3211997289712645,1.0,1.2175165658311726,1.0
64.0,0.9946608725585184,1.6477385853840105,1.3211997289712645,1.0,1.2175165658311726,1.0
96.0,1.0614537687038812,1.7412020994950579,1.4013279340994695,1.0,1.4309717020391177,1.0
128.0,1.0614537687038812,1.7412020994950579,1.4013279340994695,1.0,1.4309717020391177,1.0
160.0,1.1646565278463934,1.8251016804797973,1.4948791041630953,1.0,1.6593714927048258,1.2645297692830582
192.0,1.188019362490285,1.840884753309215,1.51445205789975,1.0,1.6593714927048258,1.362394537966332
224.0,1.2964408211514244,2.001417952452747,1.6489293868020858,1.0,1.9236928551875172,1.5894620360912495
256.0,1.462937200855564,2.141582445552631,1.8022598232040974,1.4834254143646408,2.0522904062229905,1.832524533592149
288.0,1.4774909338450937,2.144896491002648,1.8111937124238708,1.510227082023962,2.0522904062229905,1.832524533592149
320.0,1.4625685865901306,2.4122330906718634,1.937400838630997,1.510227082023962,2.0522904062229905,1.8866370877047032
352.0,1.4624879384108276,2.4676292098969745,1.965058574153901,1.510227082023962,2.0775713050993954,1.8866370877047032
384.0,1.5046278480464532,2.485048561726507,1.9948382048864801,1.5995659742216988,2.0775713050993954,1.8866370877047032
416.0,1.5046278480464532,2.485048561726507,1.9948382048864801,1.5995659742216988,2.0775713050993954,1.8866370877047032
448.0,1.5076734891179162,2.4859091706550442,1.9967913298864801,1.5995659742216988,2.0775713050993954,1.8866370877047032
480.0,1.5505043895682484,2.5788807393405144,2.0646925644543814,1.5995659742216988,2.0775713050993954,1.8866370877047032
512.0,1.5714323904852603,2.5915289322437274,2.081480661364494,1.5995659742216988,2.098638720829732,1.8866370877047032
544.0,1.669465294846243,2.630214777882745,2.149840036364494,1.688503539364641,2.098638720829732,1.8866370877047032
576.0,1.6848469728730222,2.6343643498559652,2.159605661364494,1.688503539364641,2.098638720829732,1.8866370877047032
608.0,1.8558124414891126,2.792085000024405,2.323948720756759,1.8949715764662383,2.5789150280898876,1.964194645133872
640.0,2.0524785396241927,3.040555496074561,2.546517017849377,1.932817182817183,2.978298611111111,2.1926950772859897
672.0,2.0596777982609553,3.0902957392171575,2.5749867687390564,1.932817182817183,2.978298611111111,2.1926950772859897
704.0,2.0596777982609553,3.0902957392171575,2.5749867687390564,1.932817182817183,2.978298611111111,2.1926950772859897
736.0,2.1445113606241124,3.290444560377476,2.717477960500794,1.9702797202797204,3.344075392118097,2.206507231982122
768.0,2.290837855092666,3.382075593533231,2.8364567243129484,1.9702797202797204,3.344075392118097,2.7037448010428955
800.0,2.351053925851414,3.79687881289794,3.073966369374677,1.9702797202797204,3.7761741575501953,2.7037448010428955
832.0,2.487589516005637,4.001549068714304,3.2445692923599707,2.2851853202976797,3.7761741575501953,2.7389659064360203
864.0,2.487589516005637,4.001549068714304,3.2445692923599707,2.2851853202976797,3.7761741575501953,2.7389659064360203
896.0,2.8055044481604776,4.199223654403392,3.5023640512819347,2.4861678583588698,4.044415100498305,3.3216356319487077
928.0,2.8055044481604776,4.199223654403392,3.5023640512819347,2.4861678583588698,4.044415100498305,3.3216356319487077
960.0,2.8836894434731613,5.067657876172559,3.97567365982286,2.4861678583588698,4.443573326613826,3.3216356319487077
992.0,2.8983177906730617,5.073789711556929,3.986053751114995,2.511448757235274,4.443573326613826,3.3216356319487077
1024.0,3.177065019175509,6.421625776304441,4.799345397739975,2.58720633299285,5.573717948717949,3.5132363054830718

==> csvs/main_proxy_rfp/LaMBO_Long.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.050239973528095,1.0632010934884768,1.0567205335082859,1.0531018262513512,1.0634151612706655,1.0621028400525765
32.0,1.0844228717391624,1.1173849872517547,1.1009039294954586,1.0829994791142914,1.1215016993738431,1.109230585812298
48.0,1.1316388184097952,1.1729191119364666,1.1522789651731309,1.1252780910412008,1.1735739552927977,1.1479491438098766
64.0,1.1805462835656673,1.2255727514061407,1.203059517485904,1.1738184845936122,1.2317354120026465,1.1931267090968607
80.0,1.2331262680074855,1.2786611162955261,1.2558936921515058,1.252428772540781,1.2755291918151077,1.265860838269354
96.0,1.280615703029683,1.335339479930533,1.307977591480108,1.294817237506384,1.3443930200861811,1.3167748606516718
112.0,1.306410971528315,1.3729355035834179,1.3396732375558664,1.3250338006553015,1.3751733260785757,1.3589700285173878
128.0,1.331245448269595,1.3920439472902129,1.361644697779904,1.3612437847420087,1.3885758817917488,1.3708791006908125
144.0,1.3604983109443318,1.422298353998241,1.3913983324712864,1.3842818067094014,1.4280604560679524,1.395723668470674
160.0,1.386578674404832,1.4434402759046687,1.4150094751547504,1.4054522737143658,1.4529570916218753,1.4302726906345544
176.0,1.422370959692993,1.4631659688764111,1.442768464284702,1.4257609777106164,1.4673556756906676,1.4373966892013597
192.0,1.4461343322212081,1.4939770201239124,1.4700556761725603,1.4474040382559001,1.507539438607825,1.467232666283004
208.0,1.4745144350525332,1.52051576202054,1.4975150985365366,1.462290899482349,1.5385501096879222,1.506783278155654
224.0,1.4938293006311052,1.5472746863037532,1.5205519934674292,1.4967130246157356,1.5525499090794386,1.517813566251756
240.0,1.5310833892606157,1.5904268407967483,1.560755115028682,1.5303644627221198,1.5964337637918187,1.5763523365041587
256.0,1.5567886958105719,1.62886437225955,1.592826534035061,1.5669790145391158,1.6406435725996564,1.5922838804275967
272.0,1.5773402255431468,1.6482350092590203,1.6127876174010836,1.5889923211227004,1.6557869497141593,1.6166692628956714
288.0,1.5951005437121069,1.673991753836423,1.634546148774265,1.598062112008213,1.671868167054656,1.6438619246855257
304.0,1.6150095657518573,1.6935992800816944,1.6543044229167758,1.627062239705232,1.6926101231799946,1.6596465743465008
320.0,1.6344624611424294,1.719194789228318,1.6768286251853737,1.6505215359315735,1.7223985211729744,1.6890196083566624
336.0,1.6531307608695125,1.7391949931977464,1.6961628770336294,1.687323222219476,1.7354591749590114,1.704653038758929
352.0,1.6693120745168015,1.758789519319701,1.7140507969182512,1.707398342187875,1.7522912898125913,1.7278438052680047
368.0,1.6827927488796461,1.7795391030760144,1.7311659259778303,1.7124346577134122,1.7703970735318038,1.7393638179958275
384.0,1.7011822999737547,1.8034287956364372,1.752305547805096,1.7311669251343638,1.7892457928185015,1.7589736972869972
400.0,1.7189376927567017,1.8328370806010832,1.7758873866788925,1.7545327150039318,1.8208213435478997,1.769728076696135
416.0,1.7385572110429075,1.8555815952935568,1.7970694031682322,1.7726642575595615,1.8308555323420554,1.7933992735556068
432.0,1.7525818179710675,1.8736003782295962,1.8130910981003319,1.782412688904197,1.8442794634579613,1.8055752639498182
448.0,1.768819584776727,1.8896800645925407,1.8292498246846338,1.8093073718758015,1.8706319048011515,1.8231349717483676
464.0,1.7853295752746745,1.9101831566328031,1.8477563659537388,1.825574361920933,1.903857626189866,1.855789261394957
480.0,1.8093700190166333,1.9399791495590744,1.8746745842878538,1.8519767306807557,1.9349700108974695,1.9050893091076588
496.0,1.8227818102400553,1.95765758597815,1.8902196981091026,1.8699157693449941,1.9393482100916706,1.9178720650227743
512.0,1.8328252004674157,1.973066837378826,1.9029460189231209,1.8841104021031587,1.9578163951445493,1.9276217174963242
528.0,1.8452912485229531,1.9915343159274543,1.9184127822252037,1.896022886465145,1.972310350575413,1.9482477455522214
544.0,1.8562164353166506,2.0034380089532657,1.9298272221349582,1.9058009168807528,1.9914850869484388,1.9539818750112459
560.0,1.8672781022810647,2.019369108242137,1.9433236052616008,1.9142552197214486,2.00102409992247,1.969395129495965
576.0,1.8836840407485975,2.034777219684251,1.9592306302164242,1.9179051739348225,2.0144533315001056,2.004682318413207
592.0,1.8964925385196845,2.0541257244494346,1.9753091314845594,1.9419600326524806,2.031870840413629,2.0105058025440417
608.0,1.907917152077075,2.0643089027126553,1.986113027394865,1.957424257171648,2.0447093314059415,2.0249701087646517
624.0,1.91962062372763,2.0795561456216034,1.9995883846746167,1.9774128425314865,2.056113947798708,2.0337777288295547
640.0,1.9299854575586641,2.08702453034236,2.008504993950512,1.9917924047575974,2.0608542518006745,2.040162908358936
656.0,1.944911951597396,2.1048321202059563,2.024872035901676,2.0062012257830117,2.0762536421594384,2.050155682016797
672.0,1.9558288230174863,2.1129365879101365,2.0343827054638113,2.0123204679814664,2.0836039232053394,2.0625011202697836
688.0,1.9668961048661382,2.1246312279064963,2.0457636663863172,2.02415011085898,2.104095322466733,2.0739806875428135
704.0,1.9787694720236693,2.132971316757786,2.0558703943907277,2.031020988360081,2.114858286964971,2.085287166970925
720.0,1.9933541348108328,2.1485049672956498,2.0709295510532413,2.0417729307576398,2.139951792719054,2.0963847802401654
736.0,2.006744482845255,2.159809837790682,2.0832771603179685,2.0609147257782516,2.1485096864916207,2.112581480611268
752.0,2.0168428018312676,2.16712574290887,2.091984272370069,2.0692923304549518,2.1565555409335446,2.1188256237293235
768.0,2.033460107678038,2.182531419213375,2.1079957634457065,2.0889615771083747,2.166542069454008,2.127992055573377
784.0,2.046916083650049,2.193888882312179,2.120402482981114,2.105268114877725,2.1718483647816464,2.138499315844633
800.0,2.0589512385336985,2.2086720266270894,2.133811632580394,2.120422646304579,2.1903447983836304,2.152999138045442
816.0,2.0781198184910985,2.2242331427061885,2.1511764805986435,2.136053202790864,2.2043183737454712,2.1796287278599196
832.0,2.088375647581273,2.234783710993309,2.161579679287291,2.148013920462746,2.210912165798403,2.18967084274496
848.0,2.099079107537055,2.2452191464291373,2.172149126983096,2.1593364370032124,2.227825091943758,2.2005290015672716
864.0,2.1187030381071414,2.2637127303709734,2.1912078842390574,2.1709687228719203,2.2407041213395154,2.216759405108985
880.0,2.1310998254571403,2.27830027970364,2.20470005258039,2.1795087515372105,2.25393624504105,2.2312937539213067
896.0,2.144099577505976,2.286105647296906,2.215102612401441,2.1897606005226127,2.2621135207739913,2.239685007069176
912.0,2.1528685192585395,2.293253994451215,2.2230612568548773,2.1961175311411134,2.2699884678060234,2.2464744352947505
928.0,2.1644256516114906,2.305300179930126,2.234862915770808,2.202674509500629,2.2817695422824276,2.2619374703396913
944.0,2.17584792082946,2.3166142006245787,2.2462310607270193,2.233235385734105,2.2923487861139424,2.2710882728005073
960.0,2.188018375547018,2.3298341168357917,2.258926246191405,2.2521624856809197,2.303940680786971,2.283888760765735
976.0,2.199632531934549,2.3425512464479574,2.2710918891912533,2.256530170522723,2.312525767205624,2.2977052980748756
992.0,2.205842164049185,2.3509156314482174,2.278378897748701,2.2612650946330204,2.324107957092616,2.302010368788152
1008.0,2.213414450903268,2.360122140987012,2.28676829594514,2.27104915684874,2.3335222170458167,2.307560088839198
1024.0,2.2248142734950562,2.367955489358195,2.2963848814266257,2.277085568758671,2.349223218538919,2.315253030721099

==> csvs/main_proxy_rfp/MBGA_Long.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0418367631772707,1.062237998743604,1.0520373809604373,1.0399322408850906,1.0618949944913434,1.0566286748521616
32.0,1.086888142016683,1.1115809727830763,1.0992345573998796,1.0858758392449988,1.1158826435620621,1.0976268682979073
48.0,1.125258616393624,1.155218189419869,1.1402384029067465,1.1251614460534163,1.1499640504710795,1.1304731636015406
64.0,1.1645771556676876,1.1999734642312774,1.1822753099494825,1.1759123758812944,1.1980868205192547,1.1830982698807906
80.0,1.223174972657312,1.2603170332547504,1.2417460029560312,1.2249785216132028,1.2658851631745558,1.2435068420033089
96.0,1.2513365431097705,1.2857492376500683,1.2685428903799194,1.251964619206646,1.2855316806730308,1.2686862186025696
112.0,1.3024000813658758,1.3380635717941867,1.3202318265800312,1.2972302332912062,1.3489156122343602,1.3219634550207024
128.0,1.3422648774363672,1.3812626689911531,1.3617637732137602,1.3312028266957965,1.3809460957536657,1.3572518831852212
144.0,1.3671680466960323,1.4081992697368428,1.3876836582164376,1.3592235287497814,1.4091941413579692,1.3750194580161144
160.0,1.392886614245014,1.4342829072137657,1.4135847607293899,1.3849048804927924,1.432197829159595,1.4045832517225048
176.0,1.4337559250014797,1.4765570237025678,1.4551564743520238,1.42398756162584,1.470342214498659,1.441432213607433
192.0,1.461245625230129,1.500989586532811,1.48111760588147,1.465552510721467,1.4956655561792245,1.479825851338866
208.0,1.478245582451134,1.530195278631903,1.5042204305415185,1.4804652678627181,1.529741895018833,1.4968974571508848
224.0,1.5187104045218855,1.5723685814749297,1.5455394929984076,1.5071304350107044,1.5781009445441037,1.5517262817353372
240.0,1.5352504721917184,1.598493944963599,1.5668722085776587,1.5160408198988184,1.5920399811337056,1.5758050917707602
256.0,1.5599596116125625,1.6268777568128594,1.593418684212711,1.5348827680927195,1.6348563357272314,1.5935396567037423
272.0,1.5919393191359195,1.6498611669991705,1.620900243067545,1.5726363605038176,1.6496425550285791,1.6207648244362582
288.0,1.6206077181020027,1.6792982021229015,1.649952960112452,1.5999606273939937,1.6963178347884653,1.6367186779477043
304.0,1.650558978712795,1.7071574029934973,1.6788581908531461,1.6330368190313074,1.7276284522101106,1.6871846031493423
320.0,1.666702095379442,1.7257855988032977,1.6962438470913699,1.653963996028879,1.7458666290704488,1.7060499671290996
336.0,1.7003594719225434,1.7642429181432013,1.7323011950328724,1.70028545106263,1.7723032101522038,1.7561430709144248
352.0,1.7187249361135783,1.7822423531515044,1.7504836446325414,1.719736531705924,1.7957935027109964,1.7712184710973453
368.0,1.7392706312827275,1.8051812354791419,1.7722259333809347,1.740207619095563,1.811160705041361,1.7900771329545153
384.0,1.7590015511667692,1.8272559844874334,1.7931287678271013,1.7700873813146571,1.8323172410910173,1.8101146382735445
400.0,1.777322358249199,1.8419885799904074,1.8096554691198032,1.7809931548622624,1.851083199080011,1.82318099716014
416.0,1.7897212031927467,1.8549020681141344,1.8223116356534406,1.793150058373797,1.8616436618493004,1.833432164130329
432.0,1.8078959250344666,1.8758942577617455,1.841895091398106,1.799429826217316,1.890147347284739,1.868771594946816
448.0,1.8251490351944133,1.8909961825750035,1.8580726088847084,1.834305778981332,1.8966039165275457,1.878776861106529
464.0,1.847646009810575,1.9139741891752287,1.8808100994929018,1.8583382212988577,1.9121913465000708,1.8996396892675487
480.0,1.8648370871950608,1.938206885004634,1.9015219860998474,1.8823660336882866,1.9317807374314226,1.9144403725303734
496.0,1.8788399367783968,1.958904111108633,1.9188720239435149,1.8930139795799896,1.9528536678913635,1.938792770658666
512.0,1.9023535795106186,1.9826475599615774,1.942500569736098,1.9189434815432411,1.9813355281216904,1.9557128114925832
528.0,1.9131541943879695,1.9965372250967472,1.9548457097423584,1.930720748763131,2.002354701152235,1.9754373049875502
544.0,1.9253383320956656,2.019316523522191,1.9723274278089282,1.9438432116447961,2.0127898189549254,1.9874957447660921
560.0,1.9387640262585457,2.0323542701332906,1.985559148195918,1.9549384552543412,2.0301917580082245,1.996869806233446
576.0,1.9559995074180216,2.0512497587875496,2.0036246331027856,1.9738422877009738,2.0384629877833533,2.0170434875407235
592.0,1.971896574902745,2.0688064930814853,2.020351533992115,1.9935545949608473,2.0529434551048116,2.0460821915932277
608.0,1.9910116312331485,2.0843828332724863,2.0376972322528175,2.0167871057419084,2.0721080103617004,2.0592750482384465
624.0,1.9987618448484752,2.09397344361193,2.0463676442302026,2.0238390297199502,2.0834762045636053,2.0774741406228623
640.0,2.0174404317728194,2.113153777484737,2.0652971046287782,2.045100339003293,2.11216514169765,2.0994226209663536
656.0,2.0312476355919666,2.123013280965394,2.0771304582786803,2.062243024499103,2.1208929980460294,2.1099109895893693
672.0,2.041090665841118,2.1325226748246413,2.0868066703328796,2.0734604231016496,2.127283021321429,2.1221418261537917
688.0,2.0528868979223653,2.1556997417675405,2.104293319844953,2.0803313169904434,2.146534547882734,2.1391457205969227
704.0,2.0646913798441715,2.1692702234545718,2.1169808016493716,2.0923163152383433,2.1604477176974877,2.1476214139733463
720.0,2.0708933041000632,2.1754281732596397,2.1231607386798514,2.10107899931029,2.167873831361841,2.152884828231806
736.0,2.082368026156877,2.1977777803006338,2.1400729032287553,2.1216272703978425,2.1808853833474404,2.1571684333503764
752.0,2.0982105304846983,2.2168593435943094,2.157534937039504,2.1386094027645037,2.1944435621271055,2.1803882124028036
768.0,2.1098650974192936,2.2353776721175795,2.1726213847684366,2.1470287219104374,2.2092104600642952,2.198013835106675
784.0,2.1202609813260476,2.2438844664194364,2.182072723872742,2.1539972351755994,2.223041995718502,2.210834703208683
800.0,2.1381836632594218,2.257029129407029,2.1976063963332253,2.174360446179913,2.2360666987078535,2.2182758281320893
816.0,2.159909263678682,2.272504537408927,2.2162069005438045,2.1958217810353897,2.252898464006118,2.2416469104958177
832.0,2.172432975738861,2.2854926591357234,2.228962817437292,2.2162190170443474,2.264607819038324,2.253309365685004
848.0,2.1821486941468002,2.2970831571829926,2.2396159256648964,2.224195253868751,2.275623657058146,2.261028537585295
864.0,2.1956118052848823,2.311323510756656,2.253467658020769,2.2419227629410043,2.2979102147951997,2.2711770583698856
880.0,2.2109127573606973,2.3253025298529195,2.2681076436068084,2.2548666185302118,2.3164240060862444,2.291549084350728
896.0,2.222226438353967,2.3387898873361093,2.280508162845038,2.2679856238696976,2.3211752614444943,2.3066071756415836
912.0,2.234546676753937,2.3485210943481616,2.291533885551049,2.277528295945895,2.330475017445752,2.3167646413818463
928.0,2.2460659330527553,2.3624558091853642,2.3042608711190598,2.2867680016800445,2.3475748580562725,2.3222767908027944
944.0,2.256514395131526,2.3731016814088486,2.314808038270187,2.298462843509002,2.3551956278923774,2.3331303450838012
960.0,2.2697110152172826,2.384744030630273,2.3272275229237778,2.3022269787578473,2.3708329925493525,2.345048237333169
976.0,2.281590403311411,2.394010134525875,2.337800268918643,2.310059682811934,2.386820990564348,2.3521633471217003
992.0,2.3013080927623912,2.4165653838773116,2.3589367383198514,2.3406519439861473,2.402240079759728,2.3695578019847288
1008.0,2.317207649138106,2.4265141340388134,2.37186089158846,2.3560232514767576,2.4119892423588176,2.3867424962802426
1024.0,2.3297645727359955,2.442228836555959,2.385996704645977,2.37229835006729,2.426525388014655,2.392561834234174

==> csvs/main_proxy_rfp/NSGA.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
32.0,1.0237968192456857,1.0358581179351194,1.0298274685904025,1.0234668433010632,1.0352455472519237,1.0299834071225717
64.0,1.0488696147242653,1.068056870595462,1.0584632426598637,1.0507095014917522,1.0674820150087394,1.0616122083765447
96.0,1.0613755230644013,1.082420785918688,1.0718981544915447,1.0629296498648935,1.0842194645511005,1.0748960122459894
128.0,1.0792648375355145,1.11016620238797,1.0947155199617422,1.0749639809998912,1.1028708862454482,1.0932637381096144
160.0,1.092631341400538,1.12335440514314,1.107992873271839,1.0875737062799993,1.1160670580006884,1.0994459670349546
192.0,1.1094044378224945,1.1379144877201035,1.123659462771299,1.1055583343840574,1.1391336067706594,1.1152234807735901
224.0,1.1255651244525335,1.1581798689768759,1.1418724967147047,1.1195138947151262,1.153912457513696,1.1435665688554915
256.0,1.1371488633230413,1.1731140168237468,1.155131440073394,1.132182554804311,1.1759442271099056,1.1535566201429917
288.0,1.143489267035539,1.1799114094451857,1.1617003382403623,1.1393660148370488,1.1871719705428583,1.1624159135235337
320.0,1.1612217332803183,1.1903981961641141,1.1758099647222162,1.1615770244413985,1.197348835348464,1.1741727726901612
352.0,1.1687748801448887,1.1990827806654842,1.1839288304051865,1.1694084428057252,1.2054188660551195,1.1860699546620914
384.0,1.1811356359127239,1.2168397273582567,1.1989876816354903,1.1776345636884453,1.2158481397470178,1.2015768593340712
416.0,1.196959599941023,1.2302445749587905,1.2136020874499067,1.1919224852171393,1.2274872686289016,1.2083449024817121
448.0,1.206681134803937,1.2405529920042575,1.2236170634040973,1.2021367614591485,1.2312011851045617,1.2130946085591758
480.0,1.2237441175864658,1.2639581263145159,1.2438511219504909,1.2080452523355771,1.263883370405098,1.2393604993176388
512.0,1.2295899469774778,1.269633634045664,1.249611790511571,1.2179185389962697,1.2664656190911292,1.2459909423004105
544.0,1.234901064553974,1.2829148689217083,1.258907966737841,1.2240857518459078,1.2737538068977337,1.2483999045029246
576.0,1.2502456599358411,1.3063626703252909,1.278304165130566,1.246184877900973,1.301886694847302,1.2646441052963209
608.0,1.2577472109107322,1.312685873347136,1.285216542128934,1.2560065263156452,1.3061271743525307,1.2721969708644743
640.0,1.264969359099079,1.3211326685321094,1.2930510138155942,1.2610175508436978,1.317248028807341,1.2785130337066621
672.0,1.2742186496956716,1.3278464100887464,1.301032529892209,1.27463750268297,1.3182895131357708,1.2828256952746098
704.0,1.2869630004117047,1.3397232965881958,1.3133431484999503,1.2790505693033183,1.3303910081136816,1.3006195966201473
736.0,1.2950733884894883,1.345827931471281,1.3204506599803847,1.2905871086721532,1.3344044966661923,1.309367580606183
768.0,1.3048659895799837,1.3564713985192371,1.3306686940496104,1.3041699082529874,1.337056042589751,1.3180679217982192
800.0,1.3191079577030451,1.3647221906314067,1.3419150741672259,1.3141377450235916,1.3540663543093345,1.3201793801071573
832.0,1.324809398171414,1.3705260376991795,1.3476677179352967,1.3166816215692196,1.3631787165049372,1.3242449014805935
864.0,1.3413913070132089,1.392332990960326,1.3668621489867674,1.3272397050103537,1.3875843476449092,1.3545213315053029
896.0,1.3460785248102969,1.3981713266096492,1.372124925709973,1.3313935736700637,1.3958039107170168,1.3602504289632518
928.0,1.3556574055518118,1.407318938619482,1.381488172085647,1.342757737933228,1.4076250036419071,1.3787139921644882
960.0,1.360018488915897,1.4124128004914331,1.386215644703665,1.3451751570528119,1.4144683066066872,1.387742565107185
992.0,1.3721910091725291,1.429550400481456,1.4008707048269926,1.3575638211395933,1.4366526561455193,1.392916211195354
1024.0,1.3838989054602984,1.443993095777013,1.4139460006186557,1.3687918704627764,1.4474912731145595,1.4021530932357147

==> csvs/main_proxy_rfp/Ours_0.00003.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0644948524949456,1.0828496089096635,1.0736722307023046,1.071468611126047,1.084569926479485,1.08124560073888
32.0,1.1054693574946735,1.1457534099957296,1.1256113837452015,1.1116617547303653,1.141442754040116,1.1354410060299933
48.0,1.162658315094751,1.2017229299823422,1.1821906225385466,1.1447736600294576,1.2148025407496872,1.195521548037528
64.0,1.2034213722218419,1.2462904340924368,1.2248559031571393,1.199103000800639,1.259306060513392,1.224152836282246
80.0,1.2340192858496284,1.2892621976357743,1.2616407417427014,1.2369618122421788,1.2879534767240597,1.2507651575958394
96.0,1.2780831526964933,1.3415104028910751,1.3097967777937842,1.2892480680481855,1.3449448912414124,1.3045884299551065
112.0,1.3176097717204378,1.397042338187576,1.357326054954007,1.3311721613693115,1.4030100031249162,1.3664677910545335
128.0,1.3557049370022047,1.44855741741538,1.4021311772087923,1.3898654914877664,1.4333992882134354,1.409495700771858
144.0,1.3921572230510744,1.4862063794711038,1.439181801261089,1.4396106388063656,1.4740701937097742,1.4551750419933582
160.0,1.4340313595937577,1.5216243749672336,1.4778278672804956,1.4592294224022404,1.5109296165776323,1.4816658307695474
176.0,1.4572999162723592,1.5432566050822611,1.5002782606773102,1.4845505365213918,1.5283672010947627,1.5056285830818115
192.0,1.4917591776029961,1.5804161820126563,1.5360876798078262,1.5091709026511797,1.5743588312440684,1.5438909131510008
208.0,1.5202255418586694,1.6106575353036816,1.5654415385811755,1.5444907932909966,1.6272567689374802,1.5680836490808403
224.0,1.5570316824332762,1.636090089794705,1.5965608861139906,1.5738769279031197,1.6432064513396063,1.6165119418171452
240.0,1.5807432437470477,1.6579127686187551,1.6193280061829014,1.5817326036858126,1.657548775876005,1.6438696223723133
256.0,1.6062499829203607,1.6908526298296938,1.6485513063750272,1.5892244124641517,1.7011495149528095,1.6786169122039485
272.0,1.6273083765153444,1.717746113400466,1.6725272449579052,1.6021544598259414,1.7143455919796795,1.6960378652969492
288.0,1.647366370908861,1.7444149719050615,1.6958906714069613,1.632846503361016,1.7404654184475878,1.718489610382411
304.0,1.6769464166357888,1.771562785784204,1.7242546012099964,1.6731412659203115,1.778474717198552,1.7305109300625428
320.0,1.6994929628327267,1.7858325693618564,1.7426627660972915,1.6856713558753056,1.7907437722290425,1.7502313721669145
336.0,1.726069627557991,1.8104143446745324,1.7682419861162617,1.6972363260461394,1.8024692529384327,1.7693028868237568
352.0,1.7620732238315036,1.8427638918850016,1.8024185578582526,1.7612780735120221,1.8516600330404367,1.7883495062169166
368.0,1.7783132676169215,1.8622100440369664,1.820261655826944,1.7794086231753883,1.8608118348428972,1.810678153299397
384.0,1.7987371425736738,1.879570497374794,1.8391538199742339,1.8017906664319985,1.8653560020909,1.831588275520378
400.0,1.811621377612581,1.9068708339909062,1.8592461058017435,1.812166487441484,1.8883519629451706,1.8444337760279366
416.0,1.840207549560035,1.9396830668122413,1.8899453081861382,1.8286988926981829,1.928711057910513,1.8699405265688314
432.0,1.8573551909024397,1.9678060347429107,1.9125806128226752,1.8433008371753452,1.943749257369374,1.8868551168483507
448.0,1.8759151717777565,1.989332351325805,1.9326237615517807,1.8677739774373467,1.9470212801842022,1.9094374756121133
464.0,1.895634658884312,2.009619092849081,1.9526268758666965,1.8897799692346258,1.9679354149275714,1.9278906988479498
480.0,1.9111095659507256,2.0249616542791515,1.9680356101149385,1.9049560359753863,1.9815298632386753,1.9462043112248573
496.0,1.9476714691824544,2.0528691030695168,2.0002702861259856,1.9466384623339628,2.0011540939736636,1.9823634258722378
512.0,1.9666811811563794,2.0682399300823113,2.0174605556193455,1.969441627196167,2.0149614254935853,2.0066185432690524
528.0,1.9934179938998118,2.101406767231308,2.04741238056556,1.979616018056621,2.046985418283904,2.0397697651513504
544.0,2.0188119574097483,2.122690195969689,2.0707510766897186,2.029633952582717,2.059703134450498,2.0466745983993726
560.0,2.039295886671621,2.149670478356185,2.094483182513903,2.0466101344852428,2.0737525338776246,2.062882798787045
576.0,2.0490012109386666,2.162300017597102,2.1056506142678844,2.0568649108872843,2.0894792435060467,2.074037498007922
592.0,2.07103300573735,2.180378805861256,2.125705905799303,2.079879815598157,2.105750460673148,2.095901048808444
608.0,2.093444291413807,2.207434308522204,2.1504392999680055,2.103261565243611,2.1455944266067006,2.115592517143652
624.0,2.1043214215858663,2.223424602080378,2.163873011833122,2.11685520405895,2.159893992162335,2.1281416465385457
640.0,2.1211998209269147,2.2379430381280034,2.179571429527459,2.1409444087664173,2.1819222724927925,2.1472607150997307
656.0,2.1389192888907913,2.258787544545726,2.1988534167182587,2.152910093282832,2.2202262914642583,2.1582050789341203
672.0,2.1521509474342517,2.27665405322129,2.214402500327771,2.157640907430696,2.2373464262560625,2.1811933948909
688.0,2.173000038986711,2.29545050012958,2.2342252695581455,2.1730530698665245,2.2684350587553226,2.2060076375743667
704.0,2.1978385037220396,2.314071068900668,2.255954786311354,2.2038556305427353,2.2840708911555443,2.2367524401484298
720.0,2.2173171154947733,2.331961933539424,2.2746395245170987,2.219196785987625,2.315414234610097,2.2507216250189988
736.0,2.2329077858690427,2.3505998354945117,2.291753810681777,2.2383028675914254,2.335096720703553,2.264250571140465
752.0,2.251767343433339,2.364149378374585,2.307958360903962,2.255075855017709,2.353383668336355,2.2812863676851434
768.0,2.26571099683302,2.383917806232355,2.3248144015326875,2.2692513712969307,2.383286635220682,2.3034278950127893
784.0,2.2761558518305085,2.3982882453612815,2.337222048595895,2.272275487341743,2.397973507451323,2.3141449808301315
800.0,2.2921814611442994,2.42061283091016,2.3563971460272297,2.289307434246119,2.424941263459028,2.3234720078149387
816.0,2.305571325189381,2.436863915412517,2.371217620300949,2.3055886853949876,2.4450840924825488,2.336253209993921
832.0,2.3155750549824425,2.450539716774859,2.383057385878651,2.319673485710561,2.4576139687278045,2.346677260865512
848.0,2.3287597322853233,2.471092424674558,2.3999260784799405,2.330957994333908,2.468638606158557,2.3582534988072963
864.0,2.34016532061372,2.4819558690523063,2.411060594833013,2.341792474767734,2.484655857290663,2.3669181071734173
880.0,2.3605393791151945,2.503452023747589,2.4319957014313918,2.3553083063217004,2.522160917218713,2.3776220668168713
896.0,2.3764637161140656,2.5176978635561293,2.4470807898350975,2.373213156938145,2.5331442188330313,2.394129956513247
912.0,2.3883601842139197,2.528445356120588,2.458402770167254,2.391033850576426,2.539277547544709,2.404688890445988
928.0,2.4009561973238354,2.5418141038860584,2.471385150604947,2.4076079653313833,2.548954543251131,2.42518254810976
944.0,2.4148729729344622,2.555148597924941,2.4850107854297017,2.422226553467458,2.5558232916873638,2.4572242777771187
960.0,2.4360519308792408,2.571122012725606,2.5035869718024233,2.431946019068045,2.570141286879882,2.486609289351672
976.0,2.4540539697758716,2.5998128478690554,2.5269334088224635,2.444757291001834,2.6092939104176645,2.508597242965288
992.0,2.4670682595632902,2.6148374117198783,2.5409528356415843,2.4748010571134054,2.627621128041235,2.5210268577552633
1008.0,2.4630469237447565,2.612140458782676,2.5375936912637163,2.4697345141003835,2.5942777730164885,2.5282206156166613
1024.0,2.483394667768305,2.638744570438665,2.561069619103485,2.480068919102862,2.636956901143418,2.5709675317167227

==> csvs/main_proxy_rfp/Ours_0.0001.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0543208432285998,1.0819757222783417,1.0681482827534707,1.053878492179939,1.0897328657002563,1.0668292758907292
32.0,1.0974465060706768,1.1405930357722418,1.1190197709214593,1.0967656317599013,1.149631982863537,1.1301351489768998
48.0,1.1477502401064532,1.1922533647190887,1.170001802412771,1.1556683871817237,1.2073445716763838,1.1668549293752704
64.0,1.194781408715736,1.2426793251728194,1.2187303669442777,1.1913676979601837,1.2388218962241802,1.2245756592323174
80.0,1.2436832998752532,1.3045000855559332,1.2740916927155932,1.2395670827237197,1.309947493398587,1.2635240477516272
96.0,1.2708237674748413,1.3453210773200521,1.3080724223974467,1.2641363304680704,1.330937233282581,1.2862421851961248
112.0,1.3201617766508833,1.3950324448453957,1.3575971107481395,1.301198950450197,1.3926315171103183,1.3443714208117035
128.0,1.3599110924098947,1.4226380425134924,1.3912745674616935,1.3571936360826822,1.4139455568873067,1.3945654465242174
144.0,1.4015554163499668,1.4797081471651492,1.440631781757558,1.3831286435587629,1.4975419489623205,1.4342144445293092
160.0,1.4285332727210382,1.511078122603293,1.4698056976621656,1.3950048293015809,1.519348710527053,1.4929222369102975
176.0,1.4600289209706216,1.5366283918919932,1.4983286564313074,1.4353488348856192,1.543596856740497,1.5304018765388991
192.0,1.4873313534192047,1.5791232750779085,1.5332273142485566,1.4836205055300289,1.5761885698708904,1.5440314007754807
208.0,1.5032341408167897,1.5964662322424426,1.5498501865296161,1.504938699321111,1.591358240485175,1.565450069880923
224.0,1.5343797085442634,1.6359039468640673,1.5851418277041653,1.548320941455266,1.6258377578791638,1.5982666288904122
240.0,1.5510020493958143,1.6555123125269902,1.6032571809614022,1.5839660155567707,1.6449492803343722,1.6118580661546154
256.0,1.5705969251425065,1.6882674549223264,1.6294321900324165,1.6071815082328034,1.6788277015136066,1.6343698831053308
272.0,1.5923609986567262,1.712843791731841,1.6526023951942836,1.6215930300000774,1.7146340917911924,1.6465185726476639
288.0,1.635661837960691,1.7441157257002133,1.6898887818304522,1.6645584693439284,1.7236523906082735,1.6807026821298887
304.0,1.6479871706378644,1.756961385971385,1.7024742783046247,1.6813233744102738,1.7322699167657138,1.7061230186067369
320.0,1.6792527658736258,1.7785720891174304,1.728912427495528,1.7042330838207682,1.7565560236711533,1.7200862276529378
336.0,1.6999553569395505,1.7979060594110172,1.7489307081752838,1.7265688673829265,1.775822028772824,1.732776541552087
352.0,1.7321518603507287,1.8357152850681266,1.7839335727094277,1.732460377673675,1.8479540764411913,1.765132398055744
368.0,1.7586158579779094,1.8592960655070598,1.8089559617424846,1.7639030694079048,1.8691951599392986,1.7897584844436314
384.0,1.7757362124048541,1.8776124175578104,1.8266743149813323,1.7890092378876379,1.8841988478702985,1.8133518040788874
400.0,1.8085874929261077,1.910006952888092,1.8592972229070999,1.7984126135839364,1.9117097442505406,1.865714874340909
416.0,1.8252392087140599,1.9292829921761447,1.8772611004451023,1.8068346374772144,1.919615230439443,1.8832780935595943
432.0,1.8422601565744565,1.9481425048865773,1.8952013307305169,1.8234232577415603,1.925330250532581,1.9156889858921526
448.0,1.8661119075442363,1.9706901822994873,1.9184010449218618,1.853447876081428,1.9439572572269395,1.919456485458778
464.0,1.8859029871487305,1.9956767603154444,1.9407898737320874,1.8619534371906388,1.9892641237113255,1.936091362977892
480.0,1.897823361085602,2.012460567714185,1.9551419643998933,1.8767003375285742,2.0001737472552756,1.952454456356995
496.0,1.9224307966407044,2.0346169100729585,1.9785238533568315,1.9021160347453347,2.02244288613314,1.9745469303752556
512.0,1.9408002117360028,2.052247504515632,1.9965238581258173,1.9119469398527889,2.05662725804749,1.989785525874153
528.0,1.96043135236249,2.0719345176911848,2.0161829350268374,1.9448974081323989,2.0796210099040926,1.9997138274780326
544.0,1.9784399937472696,2.0888354947557732,2.0336377442515214,1.9629369534416126,2.0928554535512736,2.0064684957311565
560.0,2.006268292744829,2.1180309052778203,2.0621495990113248,1.996617159778206,2.0966435003405226,2.0287294176793473
576.0,2.02921270103839,2.139443426519984,2.084328063779187,2.0304170670661166,2.1081295778595788,2.057301476826919
592.0,2.038875852990832,2.1487021441648335,2.093788998577833,2.0478360192488463,2.1216927733786015,2.0701916022396283
608.0,2.0545036634752303,2.1645207485002067,2.1095122059877185,2.058527359793529,2.1430495478996403,2.0951669254934995
624.0,2.072660510859143,2.179598093843848,2.1261293023514956,2.063596795484161,2.1677187051434226,2.1226340779532595
640.0,2.0824943414357264,2.190744426682138,2.1366193840589323,2.0760465441967404,2.1846437022692315,2.1305448118960837
656.0,2.100178643758481,2.2037700380472227,2.151974340902852,2.084375757098456,2.207913653957033,2.1330246259428263
672.0,2.119857299614152,2.217911614199962,2.168884456907057,2.098307865754013,2.2200705954152453,2.1467812723229294
688.0,2.1361300310114855,2.226431496474847,2.181280763743166,2.1180327688784537,2.2303486274913946,2.1565623332578636
704.0,2.15642327457772,2.2516911368382058,2.204057205707963,2.1328199780673085,2.2576728259859338,2.186732033586075
720.0,2.175520435168072,2.2740475611944087,2.2247839981812403,2.162335508286205,2.262496367444158,2.214844141883219
736.0,2.191769299438823,2.2959028012820166,2.2438360503604198,2.169400467969413,2.2826347871158306,2.2516878676323087
752.0,2.2027890361762137,2.3042285093362946,2.253508772756254,2.1838994857258385,2.2848316471797596,2.2637731340558673
768.0,2.215276071710975,2.3282757140627197,2.2717758928868474,2.195197761517716,2.295951609767591,2.2786917575799936
784.0,2.2340123897654003,2.346973410122386,2.290492899943893,2.201379781470892,2.32464797704018,2.3152199023674065
800.0,2.2491977996140164,2.3724731991675014,2.310835499390759,2.2172846371671144,2.35215701816678,2.3222528523362285
816.0,2.274063389176735,2.4014378479446745,2.3377506185607047,2.256257413186991,2.3745496987636954,2.3301342700046783
832.0,2.286616964413882,2.4203685629042737,2.353492763659078,2.266103058324697,2.385165181158136,2.3395183065679883
848.0,2.3028085409906796,2.439874366718616,2.371341453854648,2.289438516026551,2.4009925307349427,2.340704395033364
864.0,2.3146754701307275,2.4621720781914442,2.388423774161086,2.2997049253575295,2.4293149217403935,2.342364278769762
880.0,2.323350801292149,2.4809799797020164,2.4021653904970828,2.3191649806912817,2.435746504590417,2.34974170796675
896.0,2.3393025069412334,2.504905453415328,2.4221039801782807,2.3356514474417946,2.45553585283141,2.361752923916256
912.0,2.3545304055923673,2.530367804674965,2.442449105133666,2.3488612991483624,2.474411912651507,2.389319276252385
928.0,2.3639902229940506,2.5478080168824246,2.4558991199382376,2.3658229988651955,2.4941485326630404,2.4012072621369667
944.0,2.3867198471866393,2.5740735618619333,2.4803967045242863,2.3865161308252425,2.5215034853147,2.421645615972218
960.0,2.4005862838594973,2.6075281371058754,2.5040572104826864,2.398614402832135,2.5324573744073127,2.4364940967125754
976.0,2.420654387120031,2.6438091904258076,2.5322317887729193,2.4253766229000515,2.5626514770622655,2.4506895553449675
992.0,2.434800815707196,2.6591790759357803,2.546989945821488,2.4419031395427773,2.5923165649669286,2.464272201942979
1008.0,2.446846702189052,2.686961208719406,2.566903955454229,2.452026853294875,2.603520687581976,2.4807065816885157
1024.0,2.461509757349804,2.7152761683671547,2.5883929628584794,2.4704931904285745,2.640737730321425,2.4934510064262603

==> csvs/main_proxy_rfp/Ours_0.0001_use_mlm.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0537688184099114,1.0811101513246022,1.0674394848672568,1.05583722981295,1.0805436167647966,1.0692787699602648
32.0,1.1159790628737871,1.1599295524134614,1.1379543076436243,1.1122477898491447,1.1748113955395105,1.1305113103425066
48.0,1.166340255507185,1.2133202493814756,1.1898302524443303,1.1682346607167964,1.2190357341997207,1.2096220233409185
64.0,1.2248754234289505,1.2754223675802727,1.2501488955046116,1.2254511308290141,1.2799566287871065,1.2552576170952046
80.0,1.2798102140893992,1.3407339797738185,1.3102720969316088,1.2896675297170737,1.3483030790513224,1.3042039943335384
96.0,1.3431507384348909,1.397854511531076,1.3705026249829835,1.3637284558967864,1.3931007243708147,1.3725167584769284
112.0,1.3946464850407243,1.454445497092359,1.4245459910665417,1.4061046211067478,1.4470526057649198,1.4260544320099515
128.0,1.4241822698846285,1.4945028866344559,1.4593425782595422,1.431185312972175,1.4913006197778762,1.4693963246440345
144.0,1.4686943930475855,1.5414877694705786,1.505091081259082,1.482714989717314,1.5469703737626808,1.5284615790550555
160.0,1.4999354456100302,1.5862936506262606,1.5431145481181454,1.53307328133816,1.5776076775653063,1.5535813863578078
176.0,1.5439252749430417,1.6262413468001522,1.585083310871597,1.558626400311201,1.6151923611044308,1.596279154708105
192.0,1.5819539458968337,1.6726713367198514,1.6273126413083425,1.5933790902475775,1.672300451913218,1.6161318738594854
208.0,1.6033547587247474,1.7035833047319828,1.6534690317283651,1.612086699906788,1.7017726290451805,1.6423365280677042
224.0,1.6332656724348114,1.7386974344340904,1.6859815534344509,1.6388615861369258,1.730415984948245,1.6983627577336002
240.0,1.6634651028301453,1.784989133283756,1.7242271180569506,1.6840172904514596,1.7923683939731923,1.7205696325126842
256.0,1.6913671634550131,1.816372978650302,1.7538700710526576,1.7141381979537242,1.8097437633660562,1.7509880337407544
272.0,1.7295972183122847,1.8643626513045186,1.7969799348084017,1.7255317559208276,1.87533984408341,1.8299995842774743
288.0,1.7534560854441628,1.9038956785619883,1.8286758820030755,1.7600752511539237,1.9054109329687938,1.851993512972069
304.0,1.7768152135076425,1.9328057457501953,1.8548104796289189,1.7779269843293641,1.9216818842668104,1.890789628493716
320.0,1.7989983955376385,1.9576125533956914,1.878305474466665,1.810177054745225,1.9416823366745495,1.9119123018500672
336.0,1.8299717265900908,1.9971504142220562,1.9135610704060735,1.8366437237608437,2.0087993176740033,1.945511851535829
352.0,1.8645472965253405,2.05038252678806,1.9574649116567002,1.863938190792116,2.0616148387252693,1.9785399027041604
368.0,1.882155595401164,2.0747416088401147,1.9784486021206393,1.8905103836598494,2.086563037369291,1.9965392145337302
384.0,1.9029394606545091,2.0988627819067043,2.0009011212806067,1.926785055492668,2.1192954916034763,2.0143722629541836
400.0,1.9285017032265206,2.1235512810388695,2.026026492132695,1.969397803581201,2.1345409941528035,2.0255502521710103
416.0,1.9517186203649208,2.157999136866695,2.054858878615808,1.9826703786377042,2.196124223786871,2.0604970168693217
432.0,1.9739220750900812,2.1911301038644475,2.0825260894772644,1.995255930162977,2.2203373587749504,2.1038666571355154
448.0,1.9972714113167838,2.2148645666640707,2.1060679889904272,2.0214290348355206,2.252582556712779,2.1280386924544574
464.0,2.018824063093809,2.2476312638850393,2.133227663489424,2.0362989500660382,2.2641507796702744,2.160135185705379
480.0,2.0501142060042317,2.27763271318466,2.1638734595944458,2.051654561904118,2.299449200476613,2.1928305022787438
496.0,2.071060018267209,2.309683938371043,2.190371978319126,2.059121070707665,2.3248465026353404,2.2223235189740054
512.0,2.0913055373851877,2.335806864907384,2.213556201146286,2.0765019103386257,2.352708303708948,2.2467989079238446
528.0,2.110412285379553,2.3576132312499354,2.234012758314744,2.0906047513857726,2.3977180044959088,2.2611763541977417
544.0,2.1312794592442117,2.384017450729819,2.2576484549870153,2.124915902938774,2.4376197682407783,2.2845825058262
560.0,2.1587011137346814,2.4062456520931907,2.282473382913936,2.1413116899470888,2.4662410460158757,2.308916479148767
576.0,2.1815821976111898,2.433394269228612,2.307488233419901,2.162527065043278,2.487091387162078,2.3422255058423365
592.0,2.210571150371697,2.459803956568085,2.335187553469891,2.1813221529198086,2.506782198003069,2.3753470497328353
608.0,2.2404493271548036,2.4874934618814013,2.3639713945181025,2.2067929241855713,2.5298809583299144,2.4048459424667716
624.0,2.268305419907345,2.5100837380580643,2.3891945789827047,2.251678966405195,2.554886959790596,2.4204993345462134
640.0,2.289866416076151,2.533192559565967,2.411529487821059,2.257602570963284,2.5867911547402365,2.437063532842906
656.0,2.314583978537563,2.550933667352494,2.4327588229450283,2.2866809819006204,2.5977112334611974,2.4510769578967024
672.0,2.3325111463563317,2.5641165155373944,2.448313830946863,2.305268261644502,2.607421730151407,2.4721327785897023
688.0,2.3517350992121897,2.5795296737921425,2.465632386502166,2.3338286822216365,2.618733318805998,2.4857844412419863
704.0,2.381728641080529,2.609548901463163,2.495638771271846,2.3669585576785646,2.6655674359835646,2.511941001911954
720.0,2.40152939243172,2.6375888725740744,2.519559132502897,2.38285450517377,2.6938858605226295,2.54358994162114
736.0,2.419566923357401,2.6514649663684056,2.535515944862903,2.3908994564907697,2.7020273101875047,2.561022911459253
752.0,2.438854595756586,2.67872523836934,2.558789917062963,2.401739696052048,2.717684326756123,2.585035564389374
768.0,2.457097159508793,2.6978414829582213,2.577469321233507,2.4311052973155145,2.742406308141002,2.603849596804221
784.0,2.471278922314857,2.717562327125447,2.594420624720152,2.4399520154359378,2.773028298414633,2.6229955874567716
800.0,2.485405430078568,2.7380889003741014,2.6117471652263347,2.4506241964474134,2.789555702733291,2.631184980938083
816.0,2.503903641583141,2.7612626968177865,2.6325831692004638,2.4627567127128334,2.8170149176307846,2.644302090104323
832.0,2.527587791100806,2.780309854156121,2.6539488226284633,2.4890793401894094,2.8390093225032715,2.6673990956330416
848.0,2.5487036938206575,2.8145507085999037,2.6816272012102806,2.5020646502788084,2.8469991420114087,2.7070197784891716
864.0,2.5673155322789722,2.842615873949564,2.704965703114268,2.5140271520441675,2.8700134282490657,2.7322060603764955
880.0,2.5814944652460055,2.871367505387994,2.7264309853169997,2.5278119869753466,2.8955843387723834,2.740662840580061
896.0,2.6047760189134417,2.8980152857961032,2.7513956523547725,2.539141240351486,2.9215772357583614,2.7657563591628724
912.0,2.62256151636275,2.918357925699385,2.7704597210310675,2.550795176410738,2.943724192462365,2.7938257501842063
928.0,2.642677023000276,2.945378880334506,2.794027951667391,2.5705287368061804,2.981888672183127,2.820045199478751
944.0,2.66353790904411,2.9729932000701247,2.8182655545571174,2.5920565058526246,3.0029207407162133,2.8532221379896545
960.0,2.6856694626265223,3.0092834314852372,2.8474764470558798,2.6116265246097736,3.0514263250061746,2.8807855850225255
976.0,2.7025412402469966,3.0260677529983857,2.864304496622691,2.625694690263874,3.066323348071918,2.9071818003120757
992.0,2.7213312421456672,3.046122399560576,2.8837268208531217,2.6355160284078596,3.079998856755128,2.952323488083854
1008.0,2.7373671269100353,3.068617115055164,2.9029921209825997,2.6455199959257163,3.107204759174615,2.9680512674523887
1024.0,2.7553745806848378,3.089000376803937,2.9221874787443873,2.6583960783085456,3.1347455567456968,2.9767073280545464

==> csvs/main_proxy_rfp_ucb/LaMBO_Long_ucb.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0453799149657066,1.0662398150539822,1.0558098650098444,1.0507277993017146,1.0607996609753803,1.0574266123226543
32.0,1.078765289249896,1.10107704164026,1.089921165445078,1.075927148433634,1.0984896436215947,1.0917512441327228
48.0,1.1130356663211776,1.1507562880620543,1.131895977191616,1.1220605338945666,1.1359136705124506,1.1277613440552654
64.0,1.1682731278248262,1.2019672868819506,1.1851202073533884,1.162698809336918,1.2086335463589466,1.1884374084178058
80.0,1.2274699211859987,1.2555235866091707,1.2414967538975847,1.2215651114957509,1.2522528802993182,1.236808686020116
96.0,1.256146225314935,1.2975724144982141,1.2768593199065745,1.2461449297298237,1.3078184664757524,1.289619145702946
112.0,1.273638379593873,1.3322976476656014,1.3029680136297372,1.2617057243454333,1.335507292568931,1.3115469720078465
128.0,1.3126544918156569,1.3658135227209258,1.3392340072682913,1.3024944702869004,1.3642060618408687,1.3490675930587537
144.0,1.3267170388663294,1.3884587855090536,1.3575879121876915,1.3100888610107453,1.3807336000674344,1.3645660695372785
160.0,1.3530035621870369,1.4172432118519984,1.3851233870195176,1.3643805824584079,1.4137415729578573,1.386019946101655
176.0,1.383877631806123,1.4497910962409524,1.4168343640235377,1.3768191376189043,1.4543265067326565,1.4201945464647499
192.0,1.400385587298168,1.4717185251430378,1.436052056220603,1.3839951139549775,1.4915146027492883,1.45580351876158
208.0,1.4208087233569704,1.4899322336673362,1.4553704785121533,1.4099752977439595,1.507271202715961,1.4733068901355386
224.0,1.4309087542782442,1.5070673472679832,1.4689880507731137,1.4210311136418223,1.5185889991546475,1.4784033818977536
240.0,1.4573361013351898,1.527932024727983,1.4926340630315864,1.441049681100771,1.528593288473512,1.494205569282257
256.0,1.4747540120122544,1.5492850841626316,1.512019548087443,1.4631592493136714,1.5479659732286193,1.5316570610673217
272.0,1.5054783171433197,1.567017896480428,1.5362481068118738,1.4891036605369132,1.5709319047113828,1.5426478738201728
288.0,1.521847125365111,1.5829250874057168,1.5523861063854139,1.5050739978236278,1.5955225237553292,1.571328911144727
304.0,1.5320950983178505,1.5977135392721549,1.5649043187950027,1.5267658184013453,1.6059910599529652,1.5817096201884207
320.0,1.5566091548790673,1.6176079616020882,1.5871085582405777,1.5610117835561435,1.6280806736816267,1.59869015687927
336.0,1.5702412117852986,1.6313682856554237,1.6008047487203612,1.5894941998177836,1.6462916682758508,1.6082840395635314
352.0,1.5792287846495237,1.6381600843569455,1.6086944345032346,1.596404423203094,1.6507024900561753,1.6171790792610792
368.0,1.5943105114588234,1.6549329739962708,1.6246217427275471,1.6072020959625986,1.671098814859251,1.623567009303575
384.0,1.6120589355252202,1.6651164957819105,1.6385877156535653,1.6133251126221018,1.674295595805203,1.64987213051355
400.0,1.6234223438086564,1.678081245624126,1.6507517947163912,1.6340737896566528,1.6852910482790668,1.6686920628645128
416.0,1.6343874807994756,1.6926937470666532,1.6635406139330644,1.651701686485276,1.6879454696507765,1.6722916122012448
432.0,1.6448828661811297,1.7046470403665552,1.6747649532738424,1.669710623844264,1.6933194974229273,1.678233478082921
448.0,1.6546832148851336,1.7185883449479933,1.6866357799165634,1.679917861841123,1.7172283956684304,1.6883187865489329
464.0,1.6643491970727713,1.73030622848954,1.6973277127811557,1.6845901545616435,1.7309279863887352,1.6995619867148402
480.0,1.6746804026967654,1.7426378447714892,1.7086591237341273,1.701712619340255,1.7449763476026905,1.7136489934655685
496.0,1.6821122393971826,1.7531777918517109,1.7176450156244467,1.706456712377311,1.7555786928533457,1.7295215370750538
512.0,1.6898208368081156,1.7645295354731305,1.727175186140623,1.7104682373873414,1.7668772719104846,1.7375105874940242
528.0,1.70189749955149,1.7790446731598057,1.7404710863556478,1.7217210125065097,1.7823135303274957,1.761126269870891
544.0,1.7205980882077283,1.8029285803084527,1.7617633342580905,1.7552314462737768,1.8141318142977327,1.783140415829735
560.0,1.7317995670997108,1.8211876877036315,1.7764936274016712,1.76861233433871,1.8206590510590177,1.7939607480033102
576.0,1.7461019380975882,1.8417908098386093,1.7939463739680988,1.780125950715045,1.8281431729431223,1.8196251809517632
592.0,1.7549446251608445,1.8545522361294466,1.8047484306451456,1.787144889868486,1.8446522543579893,1.832260695466366
608.0,1.767768897983137,1.8712482920298439,1.8195085950064904,1.7937364388906838,1.8659826551746088,1.8419073324879036
624.0,1.7788288164116997,1.8848928571743813,1.8318608367930405,1.8023137200073887,1.8972376830839943,1.8470425646358353
640.0,1.7936415081792778,1.8972097083117543,1.845425608245516,1.8148661612801233,1.9110560451257104,1.8610119821169842
656.0,1.8040763223063938,1.9062510763294145,1.8551636993179041,1.8239520144742687,1.9157896697747148,1.8759309542225222
672.0,1.8182619649306448,1.923764810106412,1.8710133875185284,1.8369366592385996,1.9480944264522235,1.883521179850565
688.0,1.8463131496945824,1.945270405657742,1.8957917776761621,1.8738705552889547,1.9626943324667099,1.9020421532392997
704.0,1.8560747028691074,1.956105323410942,1.9060900131400247,1.8779287321684566,1.9746379120676676,1.919270539015399
720.0,1.8652442970350116,1.9660445554002226,1.915644426217617,1.8896502426391375,1.9827734836635376,1.923346021020375
736.0,1.8791889346056199,1.979994556587459,1.9295917455965395,1.914022163900431,1.9928510091288711,1.9451391954677133
752.0,1.8973127138819266,1.9948257260585203,1.9460692199702234,1.9340482749691275,1.9958603508032013,1.9779161588651635
768.0,1.8976089202354236,1.9963951765171515,1.9470020483762875,1.9298064437777407,1.9931192000531095,1.9789343083397202
784.0,1.8932617771887146,2.0101697733932387,1.9517157752909766,1.9485274844325875,2.0076699694972175,1.9914632192730624
800.0,1.9041113090192656,2.035233119029925,1.9696722140245952,1.9885196627702413,2.028543204291083,2.0102507800405465
816.0,1.9001490062013553,2.0333505127830858,1.9667497594922205,1.9715053981162534,2.0195833694477736,2.0027430398544617
832.0,1.9097341264033032,2.049763006669043,1.9797485665361731,1.9839502363782857,2.0236577048520465,2.0098178216349143
848.0,1.920716138708927,2.0630967022218214,1.9919064204653743,1.9976990440796825,2.0408433859429604,2.026112413647808
864.0,1.88426982718639,2.0229110744192353,1.9535904508028128,1.9325303644422767,2.0317918617448267,2.0250171065296603
880.0,1.8381546702345997,2.0166683344004457,1.9274115023175227,1.8769202133310716,1.9779027913039737,1.9274115023175227
896.0,1.840774174088783,2.0237895029863653,1.9322818385375742,1.8805172864877475,1.9840463905874008,1.9322818385375742
912.0,1.8457690601053687,2.0398819070530996,1.942825483579234,1.887922079422367,1.9977288877361006,1.942825483579234
928.0,1.8519187978290046,2.0464164543273435,1.949167626078174,1.8941553813442271,2.004179870812121,1.949167626078174
944.0,1.8565072515760683,2.051909986390688,1.9542086189833783,1.8989403794434523,2.009476858523304,1.9542086189833783
960.0,1.8640862632857171,2.0599236302508057,1.9620049467682614,1.9066137746919687,2.0173961188445544,1.9620049467682614
976.0,1.8667565487938085,2.0630025149137974,1.964879531853803,1.9093727904842233,2.020386273223383,1.964879531853803
992.0,1.8940820868682093,2.073352412108435,1.9837172494883222,1.9330119444311695,2.0344225545454746,1.9837172494883222
1008.0,1.8986804253792213,2.0814787622535946,1.990079593816408,1.938376416379011,2.041782771253805,1.990079593816408
1024.0,1.9013897116283522,2.0889962140587235,1.9951929628435379,1.9421298308182555,2.04825609486882,1.9951929628435379

==> csvs/main_proxy_rfp_ucb/MBGA_Long_ucb.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0507804062493096,1.0662979209934489,1.0585391636213792,1.049297091570578,1.0714746876854808,1.0590672389742202
32.0,1.099140597121662,1.1283344803987234,1.1137375387601927,1.098564598147558,1.1341752823823061,1.1107358749871363
48.0,1.1464199480008672,1.1701242777810361,1.1582721128909517,1.1409421998807312,1.1679130605547956,1.1516972248855208
64.0,1.184468757630011,1.2219568192435188,1.203212788436765,1.179261322029438,1.2112785192103928,1.2034890519156103
80.0,1.2208416619897933,1.2702266453608435,1.2455341536753184,1.2105716528443093,1.274550708818561,1.2541656129647873
96.0,1.2581686106100909,1.3187968671399686,1.2884827388750297,1.2455065676254864,1.3242408056056119,1.288459734834412
112.0,1.3026411478676436,1.3654117936293224,1.334026470748483,1.310974359155575,1.379196105807604,1.322059485928446
128.0,1.3487125511656446,1.403302983133817,1.3760077671497308,1.3480835119408852,1.4086179591468229,1.3964142297208735
144.0,1.388801131061373,1.4357106622533509,1.412255896657362,1.3879605405378743,1.4394165856797416,1.418316549536669
160.0,1.4209314599455625,1.4709087500998619,1.4459201050227122,1.451527932679687,1.473987950999262,1.4655695218551799
176.0,1.4391073579220788,1.4977982489861905,1.4684528034541346,1.465674010329555,1.4901573499700176,1.4786102924172995
192.0,1.4557280337526877,1.5180623672810254,1.4868952005168565,1.479038313686844,1.5148277848202347,1.4974822147138407
208.0,1.473796890630228,1.535081365376854,1.504439128003541,1.4944801531765692,1.5254519935467212,1.50610269097563
224.0,1.4900247707432364,1.5533328937656186,1.5216788322544275,1.5139615986930182,1.5554952127477455,1.5323272167923259
240.0,1.5097548322583154,1.5779799349132773,1.5438673835857963,1.537257078481362,1.5733104658084263,1.5592673654115274
256.0,1.5238213196884296,1.592333376987589,1.5580773483380093,1.5444375571466198,1.5929497157030972,1.5678202925460885
272.0,1.5358882388004331,1.606856287340288,1.5713722630703606,1.5591178519143574,1.5998670296226396,1.5864275777687395
288.0,1.558280279894452,1.6239609711435983,1.5911206255190251,1.5798658506605099,1.6107848346026716,1.5942786262161979
304.0,1.5867437654271894,1.6387759531030919,1.6127598592651406,1.5902953037127445,1.6304681164959454,1.6106830070224962
320.0,1.598387761372418,1.6637364419886318,1.631062101680525,1.5973267506825486,1.6596306249178352,1.6168826862556804
336.0,1.6129735441021416,1.6872096039618494,1.6500915740319955,1.6146652314513845,1.6909471445109479,1.6308190081125518
352.0,1.6274646086755185,1.7051680843670816,1.6663163465213,1.6278697424603865,1.7238378928073719,1.6379246889779486
368.0,1.6448071601371475,1.7201981394541555,1.6825026497956515,1.6344475195923729,1.7355923834869358,1.6489948317312653
384.0,1.6729645431928066,1.741384174491282,1.7071743588420443,1.6551439784712125,1.7501833539162672,1.6911694980564551
400.0,1.6861315809453272,1.7573939512688408,1.721762766107084,1.6681906043124248,1.7634661164092729,1.7146049343480279
416.0,1.7041560231602513,1.7731489318907454,1.7386524775254983,1.698126006646131,1.7700563900390347,1.7373288731445724
432.0,1.7124901630497427,1.782892239711664,1.7476912013807033,1.7102980340313603,1.7741589483591853,1.747600193569237
448.0,1.7203596856120558,1.7928776950208172,1.7566186903164365,1.7182761771719801,1.7816547034596777,1.7540672577610243
464.0,1.734364767721441,1.8084626842556328,1.771413725988537,1.7248145115837157,1.7947442201470838,1.7695963400108023
480.0,1.750254504567301,1.8293163029573585,1.7897854037623298,1.733466420651616,1.834396640576137,1.7815579851877708
496.0,1.7628918299984133,1.8446076298209535,1.8037497299096834,1.7396433682178871,1.8523727866414408,1.797140013266952
512.0,1.7760865779898711,1.8562927148396147,1.816189646414743,1.7582157756041779,1.8605902271466175,1.8054870121441995
528.0,1.7940787643777825,1.8723791913744499,1.8332289778761162,1.7843672740384047,1.8870019103537756,1.8194789596729732
544.0,1.8073801283745556,1.8821702662153674,1.8447751972949615,1.7958338115139802,1.895114169857094,1.82853996797134
560.0,1.8153474041780213,1.8900801179321767,1.852713761055099,1.808650776172037,1.9016133953528058,1.8328161953531987
576.0,1.8302717660331982,1.9021683967621168,1.8662200813976575,1.8223512010402665,1.916126264341882,1.841396741576451
592.0,1.8461561049900184,1.9174015628359358,1.881778833912977,1.8419826679120406,1.9211531629496803,1.8683723432255628
608.0,1.859326375366739,1.9279901721546613,1.8936582737607002,1.8494172161552562,1.9315628904665858,1.8793812854786835
624.0,1.868687140487751,1.9354229260242042,1.9020550332559776,1.8607319677887308,1.934659851161742,1.8884999749492324
640.0,1.882183842970038,1.9439443031501866,1.9130640730601123,1.871978796997605,1.9453345027113484,1.8967890171092292
656.0,1.8916291318477543,1.9538945038314128,1.9227618178395836,1.8800170579092519,1.9539926331398707,1.9115694046769751
672.0,1.9050012404395986,1.9657134508498244,1.9353573456447115,1.8975295070295566,1.9638472231183945,1.934097826791463
688.0,1.9238033322799672,1.98019026963308,1.9519968009565236,1.9278243662592458,1.978386397052123,1.9497028746397984
704.0,1.9423501283321531,1.9930098850324294,1.9676800066822913,1.9391035869545405,1.994392102786254,1.9593601760842496
720.0,1.9542435918240517,2.0102207261660703,1.9822321589950609,1.9495666243874477,2.0203498658760846,1.9741418345426345
736.0,1.9604597212391541,2.0196543499476975,1.990057035593426,1.9518930449275134,2.028114969965838,1.9791514529868526
752.0,1.9764189294018824,2.035809514320105,2.0061142218609938,1.9741550925795068,2.0478849587929346,1.9973109185407707
768.0,1.9985232025675996,2.049648705962806,2.0240859542652028,1.9938509168048157,2.054261465318069,2.0176246496083596
784.0,2.014523618874033,2.0693176919363467,2.04192065540519,2.011669425609038,2.0890514304187837,2.0389155489404334
800.0,2.0265256512434595,2.082070661221608,2.0542981562325338,2.02482563729695,2.0938755469368084,2.0680751407515947
816.0,2.0415706849232245,2.097657011606788,2.069613848265006,2.0462789563201795,2.1010176327471037,2.095294699589243
832.0,2.052255518899517,2.1105685481940286,2.0814120335467727,2.0728278986734257,2.1100774476573836,2.106158067632842
848.0,2.0656929235913157,2.1326990967753785,2.099196010183347,2.0999262419837197,2.124738194287715,2.117422786246993
864.0,2.0732557153166,2.1432216652648477,2.1082386902907237,2.102811126959411,2.1398268727882876,2.125474735971972
880.0,2.0812993635247445,2.151698840902901,2.116499102213823,2.1139624223996107,2.1511741966588565,2.1336685014301966
896.0,2.0977054486210425,2.1702479644371206,2.1339767065290816,2.138178097810197,2.179623553064707,2.1461055007613754
912.0,2.1099172775245925,2.1877004083368,2.148808842930696,2.152633416144272,2.2062469111402745,2.1643303562537364
928.0,2.12375003572399,2.204335893548732,2.164042964636361,2.1694734652399927,2.214017686524365,2.1968351765696075
944.0,2.1325736750284987,2.2157321771025087,2.1741529260655037,2.1805927675507304,2.2201551109911377,2.202027833038228
960.0,2.143907889092161,2.2324573752630683,2.1881826321776146,2.1953906227343825,2.2315014873965695,2.2109097987483954
976.0,2.152938926839184,2.2456993761937856,2.1993191515164847,2.2088520711696056,2.2435655850818668,2.2198935541926357
992.0,2.162991535092411,2.258998109879774,2.2109948224860925,2.2239307692729184,2.265095820314616,2.231559368259785
1008.0,2.1733755444425014,2.2692380910040497,2.2213068177232755,2.2267094463484782,2.2920256305914806,2.237667894101711
1024.0,2.1813721681292337,2.2794264139042077,2.2303992910167207,2.2307042551744822,2.3031254302936075,2.2421096781268086

==> csvs/main_proxy_rfp_ucb/Ours_0.0001_ucb.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0510955358570642,1.0772613095442076,1.064178422700636,1.0562967265235692,1.0770016168347827,1.0616998221728928
32.0,1.0898056582179054,1.1337935005505815,1.1117995793842435,1.0980343283214702,1.1304037732244328,1.1055135733988544
48.0,1.160590241010238,1.2152457522299378,1.187917996620088,1.1680281888495008,1.2157845080529135,1.1794130121400799
64.0,1.1999189367695378,1.2710744283182738,1.2354966825439058,1.2109749018729405,1.268312408415542,1.2518804657073026
80.0,1.2345841563257054,1.3109796437428252,1.2727819000342653,1.2281919002797015,1.3085011400495623,1.2913269528257072
96.0,1.2690109010151425,1.3648447085366275,1.316927804775885,1.2667074876696467,1.3695421554350773,1.3278530808271456
112.0,1.3070084531267063,1.4157571037984267,1.3613827784625665,1.311421293107763,1.4058105167351977,1.3749886173212635
128.0,1.3403701592571895,1.4612012090577353,1.4007856841574624,1.3586636060314397,1.4319720170725723,1.4194409586947354
144.0,1.3782390609232937,1.496466300022,1.4373526804726469,1.4157167673665956,1.4766564615393993,1.4468706198082089
160.0,1.3967134853602818,1.5191623802315757,1.4579379327959288,1.420814691210985,1.5038767431275812,1.4873120218942648
176.0,1.4260056132597043,1.5519185918681844,1.4889621025639443,1.455474159926786,1.5423535625609266,1.5298213734921582
192.0,1.4438567994056,1.5843604836101066,1.5141086415078533,1.4698717650173554,1.5840668779230065,1.5464574021874293
208.0,1.4756418282678494,1.604546713181077,1.5400942707244631,1.5122128648873823,1.5922805781158227,1.569936802636951
224.0,1.5035732582251182,1.632068920507222,1.5678210893661702,1.5538681475258915,1.612395382305584,1.5770175061510427
240.0,1.530712035531193,1.659569677201246,1.5951408563662195,1.5919977488483779,1.6411561162295576,1.6089835153780787
256.0,1.5494010820236395,1.6900973878466719,1.6197492349351557,1.6231062049016232,1.6676082642346635,1.6349030574020285
272.0,1.57119333100381,1.7221857311015796,1.6466895310526948,1.627965090441295,1.7412442331193132,1.679855813140182
288.0,1.5866594383471482,1.7448581882694574,1.6657588133083028,1.6394827229157543,1.7643948038192971,1.7084145345988846
304.0,1.6024499604774847,1.7681725867694098,1.6853112736234472,1.6449943577011708,1.7836308241815395,1.7341548242370668
320.0,1.620500119341371,1.7880810654946517,1.7042905924180114,1.6808427385215385,1.804176800438195,1.7488462563872502
336.0,1.632506584750517,1.8061501681718146,1.7193283764611658,1.681420681223663,1.8269333960805636,1.754460488592504
352.0,1.6573812207998901,1.8367328046376683,1.7470570127187792,1.720127888848941,1.8681848689336225,1.770580360266738
368.0,1.6767225843734728,1.8545277591025637,1.7656251717380183,1.7368818386768525,1.877451046894997,1.79222778149677
384.0,1.6955970960563198,1.8663225122557814,1.7809598041560506,1.746629356267302,1.8859613914599962,1.8017578943377894
400.0,1.7056781278260085,1.8788491322148293,1.7922636300204189,1.7575646256629536,1.9035506871780374,1.8127660175831366
416.0,1.7200579927061657,1.8930152966225753,1.8065366446643705,1.7637496594508895,1.9175512244802244,1.8245732492161615
432.0,1.7283915906071798,1.9011232863261824,1.8147574384666811,1.7697775576991481,1.9324498348679016,1.8284433343741537
448.0,1.748812293909069,1.9300760467981124,1.8394441703535906,1.774555995966358,1.9766492579367667,1.853205541615575
464.0,1.758477588493689,1.9415605399543572,1.850019064224023,1.7765555628358836,1.9830318486847975,1.8705067498944743
480.0,1.770842883559587,1.9597344061995596,1.8652886448795734,1.7852323078968702,1.999547050245924,1.9013927946246119
496.0,1.7885851913804127,1.9683505316729386,1.8784678615266757,1.7973635499905052,2.0025003274964845,1.9202424137412522
512.0,1.795797072437208,1.9752353406450744,1.8855162065411413,1.799187354426968,2.0116354635768623,1.9309408957209144
528.0,1.8042421238068076,1.9878780315500666,1.896060077678437,1.8083422670092022,2.0139965969364377,1.939030521108764
544.0,1.8124491068031954,1.994947260797325,1.9036981838002602,1.8148421816341134,2.02074443021743,1.944266716381815
560.0,1.8208405868289774,2.0019955921458283,1.9114180894874029,1.8280750649623603,2.027265772282569,1.9557813860293782
576.0,1.8275316022508894,2.013827683876824,1.9206796430638569,1.82850357653792,2.035589808923723,1.962409306068215
592.0,1.842890312277044,2.0324020053416407,1.9376461588093423,1.835034472493863,2.0530624746570414,1.9938096541858856
608.0,1.8496493869695962,2.0394450096938788,1.9445471983317375,1.835674155303661,2.064947507497106,2.0068998837446945
624.0,1.8562461325527064,2.0472478052610796,1.9517469689068931,1.8376804012849524,2.0903409474072463,2.0080268774528642
640.0,1.8618804832654114,2.0531312757493643,1.9575058795073879,1.8458985904485723,2.102166810022349,2.009882643977619
656.0,1.8716219061813204,2.0666486567829203,1.9691352814821204,1.8666227069540873,2.1145617561821615,2.011230796204001
672.0,1.8807610442622704,2.084215694248162,1.9824883692552162,1.8850827454816517,2.1275282206300505,2.011522647651511
688.0,1.8914352931791392,2.102921313969103,1.997178303574121,1.9027450584925067,2.129686346992878,2.031302756849747
704.0,1.9005343425413157,2.117375233506694,2.008954788024005,1.9099618955869118,2.1361053311756066,2.0395979272064864
720.0,1.91106297202787,2.141913561426512,2.026488266727191,1.9190749290851634,2.1425554013803074,2.0480119786444817
736.0,1.9216461850315727,2.149519578890103,2.035582881960838,1.9213823956582083,2.147416937063373,2.0551043009928094
752.0,1.9290850703663094,2.1607277689931395,2.0449064196797244,1.921489359674919,2.155030707645334,2.0653805590669103
768.0,1.9352781839340565,2.1658606318753093,2.050569407904683,1.9245614152933315,2.1565082028085945,2.073824839046574
784.0,1.9418394305579938,2.171857108218477,2.0568482693882353,1.9253772993799374,2.158954419414359,2.085120324095696
800.0,1.9508480409038604,2.1798288305176934,2.065338435710777,1.93555972884456,2.1770509951624075,2.0910898843856858
816.0,1.958105787896096,2.1867746677539945,2.0724402278250453,1.9404074675748006,2.180164853662513,2.1002919012378785
832.0,1.9782344165217727,2.208909633024984,2.0935720247733784,1.9772013858717186,2.225453954949948,2.106712376219713
848.0,1.9928460230146468,2.2317974229423156,2.112321722978481,1.9973591878915724,2.2473597309669526,2.122670409606447
864.0,2.0086835116651627,2.248655596659479,2.128669554162321,1.9977184312101466,2.2714379618783216,2.1276466811048147
880.0,2.0198623655771684,2.261672569582119,2.1407674675796438,2.0038665510637568,2.281179617067034,2.1559434849032693
896.0,2.0282204153220733,2.274888849163069,2.151554632242571,2.0042358624440944,2.2952133925760143,2.156458741041984
912.0,2.0365975557841924,2.287242117047824,2.161919836416008,2.0063539343170262,2.3052795806592314,2.1650458966670563
928.0,2.047196287757532,2.3063694091371936,2.176782848447363,2.008785410556779,2.315014795309056,2.2026735058589315
944.0,2.055258781336466,2.3224160631985225,2.1888374222674942,2.0095487846422833,2.3526874690050024,2.2109213996650867
960.0,2.0613610138384884,2.330630601184642,2.195995807511565,2.0114618686101524,2.35686752317813,2.2139116694146725
976.0,2.068923984496717,2.344178658942856,2.2065513217197865,2.01397197533266,2.366535171028989,2.2164335070257506
992.0,2.076226577941105,2.365280056905579,2.220753317423342,2.0199790324076945,2.3763994371797295,2.220390451195077
1008.0,2.078567384733575,2.3737768905108196,2.2261721376221972,2.0210036749227096,2.381491456997395,2.221263541090125
1024.0,2.0818063241027804,2.3898209456441295,2.235813634873455,2.0257979346015014,2.386134521738788,2.2255895378338395

==> csvs/main_proxy_rfp_ucb/Ours_0.0001_ucb_use_mlm.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.0518598306499056,1.0752841934799897,1.0635720120649477,1.052329052178634,1.0732613574516316,1.0711227964017813
32.0,1.1031949999543544,1.1254925196856493,1.114343759820002,1.1047121284512158,1.1170040734452968,1.1104511635268906
48.0,1.1579489755056054,1.193718698699958,1.1758338371027817,1.1519051437826857,1.1930166449608912,1.1762877347055003
64.0,1.2093523218886966,1.2499188907091785,1.2296356062989375,1.2038437803901654,1.254411208161269,1.2338935776658089
80.0,1.2754672642650489,1.316786006607877,1.296126635436463,1.2737481440437797,1.3143496700688353,1.3057275718019583
96.0,1.325682775352051,1.3704437823097382,1.3480632788308946,1.3176194445343405,1.3867463212601907,1.3466597086778958
112.0,1.3777744919838726,1.4255433445388765,1.4016589182613746,1.3878401486752887,1.4266018727330252,1.4096450761292105
128.0,1.4326263398754837,1.4788338535484589,1.4557300967119713,1.4252108549569527,1.4769974326293684,1.4660211010230393
144.0,1.4691411253152054,1.5165994085801393,1.4928702669476723,1.4579584327161825,1.5198063110934885,1.5068708559546997
160.0,1.5056463482034659,1.5688706663005971,1.5372585072520315,1.514209957552218,1.5592486253561713,1.5392963554002388
176.0,1.5299508874179617,1.598975321983704,1.5644631047008328,1.525565437360608,1.6111906743296378,1.5619006067268493
192.0,1.57351783432703,1.64205997590282,1.607788905114925,1.577329239309535,1.64263700957219,1.6159002352209593
208.0,1.6090068783865752,1.6782476010995395,1.6436272397430574,1.6232422071566086,1.684382839217456,1.6486032977847067
224.0,1.6360282871335132,1.7115790887609286,1.673803687947221,1.6564641336887458,1.727698997391847,1.6795869529047656
240.0,1.6652168520981032,1.7585498735957161,1.7118833628469097,1.693575901266428,1.765081721779774,1.7223024774744726
256.0,1.6910605904752785,1.7865747177300542,1.7388176541026663,1.7185160317162407,1.7951896434188783,1.7505365794509335
272.0,1.7247282796769958,1.8093306567203882,1.767029468198692,1.7487934316096152,1.813201698625659,1.7758443101320505
288.0,1.7373519086226683,1.8265895762211588,1.7819707424219136,1.7729961504439162,1.8278499837393454,1.7904633940424697
304.0,1.7525174315218788,1.8451025059735509,1.7988099687477148,1.7885394648637218,1.8467292201689174,1.8157595798817727
320.0,1.7709511508700206,1.8724211493202665,1.8216861500951436,1.8051728323389746,1.8754759727192727,1.8611782870441194
336.0,1.7965563051572788,1.9060834495570678,1.8513198773571733,1.8630347024619383,1.9085957786782388,1.8922583555932353
352.0,1.812827165109524,1.9227668637824722,1.867797014445998,1.8821135155181088,1.9201570637772234,1.9058627370909105
368.0,1.827617431366207,1.9378733635547631,1.882745397460485,1.8859992963015668,1.9338576516736363,1.9149913594122565
384.0,1.840380067794722,1.9608378242074407,1.9006089460010813,1.8917935547122051,1.967309539257661,1.9345014573297519
400.0,1.8614746698760594,1.9949723633940257,1.9282235166350425,1.9356599045128198,2.00011785401574,1.9680359503735405
416.0,1.8817616252654608,2.0373061995773827,1.9595339124214217,1.9391377814283715,2.0526004458616223,2.0083943694136113
432.0,1.902923532877678,2.0649726576061638,1.9839480952419208,1.957224921168419,2.0615723118958216,2.0483072072461646
448.0,1.9159852776119766,2.086450785453898,2.0012180315329373,1.9719104024193919,2.0864355565204487,2.0630748219556887
464.0,1.9339032132903307,2.1143482169613423,2.0241257151258365,2.010631756931403,2.103946100210721,2.0866341370925614
480.0,1.9506719039367453,2.139167993343247,2.044919948639996,2.027962665457757,2.1386002811394587,2.1019265961399567
496.0,1.9645191640872142,2.1586960583073935,2.061607611197304,2.0358363845869505,2.1742628987831787,2.1115597876673604
512.0,1.9907415730045817,2.1828747492242,2.0868081611143907,2.0616192126551938,2.2023145198437866,2.1172420340095335
528.0,2.009740058155242,2.202451250354979,2.1060956542551104,2.065354273275041,2.2150845983070293,2.153267668334381
544.0,2.0253094521021264,2.2152132410530028,2.1202613465775646,2.0769018094471363,2.225922877445545,2.164410196878247
560.0,2.0465335820498827,2.228498909531321,2.137516245790602,2.1032378927152355,2.2340606981656603,2.1691882220618712
576.0,2.070574235785845,2.249606245469986,2.1600902406279157,2.1152500419502838,2.2681923248823206,2.191479453044294
592.0,2.1018864661096566,2.2723398188370347,2.1871131424733457,2.120784995724567,2.2809025138847256,2.2105270015805973
608.0,2.116109262021484,2.2936391658010824,2.204874213911283,2.130580995469378,2.301301482989134,2.2340379018499026
624.0,2.135972553860311,2.318944069453,2.2274583116566555,2.1378410310632403,2.33042792552538,2.2456441007485113
640.0,2.1469273692911286,2.3342212622668215,2.240574315778975,2.144199649444124,2.349553836706419,2.256336260323307
656.0,2.160439782723601,2.3541931194603656,2.257316451091983,2.1484144946905572,2.377612054914667,2.282322363992736
672.0,2.172956567376636,2.370205773727314,2.271581170551975,2.151105852222114,2.3850212090592566,2.2954684196934485
688.0,2.1890472469049547,2.399568984288062,2.2943081155965084,2.1565321221216234,2.4039063386822317,2.323200389656597
704.0,2.2047989934060803,2.417827101759852,2.311313047582966,2.165648134022788,2.4289663890228312,2.340177554647277
720.0,2.225492416556372,2.440189425593586,2.332840921074979,2.166900767651124,2.4530322153281987,2.380410848457279
736.0,2.2375795001304994,2.455651717773439,2.346615608951969,2.1727042359224686,2.4677749984209316,2.412117522095487
752.0,2.254949010171181,2.471588218053146,2.3632686141121635,2.178846404181893,2.4793986035585163,2.429718782232289
768.0,2.2637194548557806,2.487783652268239,2.3757515535620097,2.1862989814285556,2.489713811408879,2.452659291208559
784.0,2.2768352284254467,2.5090000559038694,2.392917642164658,2.1929895669490205,2.5100370019421434,2.4782212051923027
800.0,2.2912483915365307,2.5296399249600725,2.4104441582483016,2.195499179005873,2.543807501244608,2.499830936492037
816.0,2.305126902760086,2.554450018304217,2.4297884605321514,2.1998832815231495,2.5967928189813367,2.505873855147711
832.0,2.315797925232703,2.568246805692917,2.44202236546281,2.2023983772980533,2.6105566095979147,2.512777076301519
848.0,2.3311217694617454,2.5873938598349655,2.4592578146483555,2.204292078872052,2.6289638642479525,2.544064006083655
864.0,2.351948679658326,2.6100319176895006,2.4809902986739134,2.2196563238159146,2.6554035776950626,2.5566921277162167
880.0,2.371516368260658,2.6380669700699935,2.504791669165326,2.2385316064689875,2.6842747834311744,2.577536768188999
896.0,2.3891018553937027,2.6614891748779517,2.525295515135827,2.256201426856517,2.7048874036478554,2.606308523738022
912.0,2.409490132403925,2.6980806195676026,2.553785375985764,2.273350836194717,2.743181871603724,2.638527868998734
928.0,2.4219624735207197,2.716722232675037,2.5693423530978783,2.2904154663768406,2.761865515045293,2.6549066848291343
944.0,2.438673962928153,2.7357559108060707,2.587214936867112,2.310694944328754,2.7725864608955844,2.6702358470625325
960.0,2.460902225185025,2.773300725913913,2.617101475549469,2.3453970064248204,2.8096004434238404,2.6856129611848667
976.0,2.4924686667515012,2.801780323647392,2.6471244951994466,2.384462568194744,2.8281665775044273,2.6953414570597616
992.0,2.5050526027593705,2.8184471318530244,2.6617498673061974,2.397585867062236,2.8459597869754165,2.7156454468609392
1008.0,2.5216680462933074,2.84543764123586,2.6835528437645837,2.406686947057611,2.8702942884343665,2.745672937007617
1024.0,2.53406477387377,2.8654462756917076,2.6997555247827387,2.421686992737615,2.887738781136676,2.751800655508687

==> csvs/main_regex/LaMBO_Long.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.6893039593209855,3.905441575456454,2.79737276738872,1.989341212688443,2.3030365158839783,2.195663060897436
32.0,2.415955825740416,9.084083964328986,5.750019895034701,3.42669439935065,4.280917977050574,3.648678897471911
48.0,4.832028096917082,12.933944257068937,8.88298617699301,5.5352564102564115,7.707129196770084,6.812960849719103
64.0,6.8582440674611345,18.643067879791147,12.75065597362614,8.710379464285715,11.520996312679433,9.030705482362944
80.0,8.75300970488903,29.163365505328215,18.958187605108623,12.486612834679137,15.370786516853936,12.951444079437167
96.0,10.455678532171717,42.40856598238115,26.432122257276433,15.867403314917132,19.03049759229535,16.313974664406473
112.0,15.073789187106378,51.96621476065554,33.52000197388096,20.521619024741774,25.719857389801216,21.270562770562776
128.0,18.26866409435058,66.8814752568024,42.57506967557649,25.147711150966,31.442890442890448,27.181802486187852
144.0,23.2892740543814,85.19196202662482,54.240618040503115,33.00826754941611,42.14271823681937,33.69886363636364
160.0,30.28987596939909,98.5448890640008,64.41738251669994,38.301136363636374,54.32184528954194,40.79724349208127
176.0,35.715819844212,114.59739200376555,75.15660592398878,43.67720562845305,62.64392151921934,48.5906537282942
192.0,42.01498756017397,133.56960918870274,87.79229837443836,46.88441244025082,73.09975961538466,64.78742758135257
208.0,41.881099424376615,153.96694238424112,97.92402090430886,47.23455056179778,80.48934232830901,65.05539772727276
224.0,46.362598774595405,156.7763162249046,101.56945749975,56.64107020919985,84.14768406102536,65.05539772727276
240.0,51.27559716668502,160.4432679915564,105.85943257912072,57.82941777323802,91.5652173913044,73.54359461325971
256.0,52.63648565920091,161.33381072293037,106.98514819106563,57.82941777323802,95.52173913043482,73.54359461325971
272.0,53.59051475549564,162.05027690110632,107.82039582830097,58.17405370430284,99.74925550923173,73.54359461325971
288.0,53.59051475549564,162.05027690110632,107.82039582830097,58.17405370430284,99.74925550923173,73.54359461325971
304.0,56.88709758982741,164.0857949433594,110.4864462665934,66.82378781138794,99.74925550923173,77.25875965654976
320.0,60.74696017226449,166.60136399075662,113.67416208151056,66.82378781138794,101.7734806629835,85.14990112131272
336.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
352.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
368.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
384.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
400.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
416.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
432.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
448.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
464.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
480.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
496.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
512.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
528.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
544.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
560.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
576.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
592.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
608.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
624.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
640.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
656.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
672.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
688.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
704.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
720.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
736.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
752.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
768.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
784.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
800.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
816.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
832.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
848.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
864.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
880.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
896.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
912.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
928.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
944.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
960.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
976.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
992.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1008.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1024.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272

==> csvs/main_regex/MBGA_Long.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.4501565256696567,2.2690559599711433,1.8596062428204,1.3136978665567114,2.1281903358540926,1.517358672752809
32.0,2.5678443060027725,4.514184436429483,3.5410143712161277,2.522326053176796,3.31865825177936,2.9360942508582557
48.0,4.821148848856986,9.313274478940567,7.067211663898776,4.825754915730338,6.979918657854602,5.491827782104734
64.0,6.816265228505436,13.32544028219478,10.070852755350108,5.903395432692308,12.267119594521732,9.096931025021583
80.0,9.676874639762048,16.06026265649382,12.868568648127933,8.665642556179778,14.873288040547829,10.165607199034838
96.0,12.463621543929115,20.755072386494575,16.609346965211845,10.468379477310823,19.312789819907263,13.528176112154675
112.0,14.694895057858863,31.352154721837152,23.02352488984801,13.045159896283495,20.25229159926669,16.572830117901017
128.0,17.566081933884817,40.703269393930434,29.134675663907625,17.82573465859983,22.43048946691282,19.236409078950523
144.0,21.42878410075808,52.842766486828666,37.13577529379337,20.35428370786517,29.41258883549987,24.525148884264915
160.0,23.404293831728932,78.01553617256548,50.709915002147206,26.743239182692314,34.276897577146215,27.853280237258147
176.0,29.734441860848158,92.82199512465411,61.27821849275114,33.87647770137348,42.03705166140192,34.86994190705129
192.0,34.136819347953924,108.3590405411752,71.24792994456456,38.62232292507295,50.74566281138793,42.65463878983833
208.0,34.58396253414759,124.15837717388888,79.37116985401823,41.327900502573115,57.58160031138793,44.29503829503831
224.0,36.42504798414601,149.9847729595643,93.20491047185516,48.41148868538563,64.38050489323848,54.45238095238098
240.0,39.02349073037371,170.93694205193967,104.98021639115669,54.2476447767186,70.10937500000004,63.63549321378507
256.0,42.218924292396764,189.93343529502206,116.07617979370941,61.28404680806873,75.21381932984147,71.07812500000004
272.0,49.12715705675754,195.17458961629666,122.1508733365271,62.388317393238474,95.49585635359122,72.37141504329009
288.0,49.47543927246748,197.1968518875866,123.33614558002705,65.04644406138793,95.49585635359122,72.37141504329009
304.0,50.27524100267256,197.83351424577933,124.05437762422594,65.04644406138793,100.5234806629835,72.37141504329009
320.0,52.26827980644451,199.12338193396687,125.6958308702057,67.89453125000004,100.5234806629835,76.20707801231927
336.0,52.45165190784479,199.24971799218542,125.85068495001511,67.89453125000004,100.5234806629835,76.98134841136633
352.0,52.9446164586536,199.57427410099544,126.25944527982452,68.65625000000004,100.5234806629835,77.75561881041338
368.0,53.307666113528015,199.83064076535868,126.56915343944334,68.65625000000004,100.5234806629835,79.30415960850749
384.0,54.40506423645266,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
400.0,54.40506423645266,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
416.0,54.40506423645266,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
432.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
448.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
464.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
480.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
496.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
512.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
528.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
544.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
560.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
576.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
592.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
608.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
624.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
640.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
656.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
672.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
688.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
704.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
720.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
736.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
752.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
768.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
784.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
800.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
816.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
832.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
848.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
864.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
880.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
896.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
912.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
928.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
944.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
960.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
976.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
992.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1008.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1024.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272

==> csvs/main_regex/NSGA.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
32.0,1.0,1.0,1.0,1.0,1.0,1.0
64.0,1.0,1.0,1.0,1.0,1.0,1.0
96.0,0.8975556549531076,1.455008447610995,1.1762820512820513,1.0,1.0,1.0
128.0,0.9305807990709962,1.483898656148506,1.207239727609751,1.0,1.0100177877568304,1.0
160.0,0.931439889632999,1.484508885938563,1.207974387785781,1.0,1.0122040813343929,1.0
192.0,0.9433502520594965,1.4930321309784418,1.2181911915189692,1.0,1.0609313159125697,1.0
224.0,0.9438584503512173,1.4933904993068903,1.2186244748290538,1.0,1.0639642990831613,1.0
256.0,0.9976591765179132,1.5662870215320566,1.281973099024985,1.0,1.1257651694820099,1.0
288.0,1.0798429934687905,1.818514713950428,1.4491788537096093,1.0,1.2971941385580974,1.0364745592923414
320.0,1.2129633019235495,2.278704801983992,1.7458340519537707,1.0,1.8133411561112298,1.3645601645907472
352.0,1.4572502739705597,2.544671118608623,2.0009606962895914,1.2670511651280523,2.1285652549697494,1.708758389070956
384.0,1.5653492876369555,2.6004556013878855,2.0829024445124205,1.5252819526959573,2.1285652549697494,1.8003044561104566
416.0,1.6841943869717182,3.0999178032289603,2.3920560951003393,1.7288220195464594,2.253134614705509,1.8009933342476439
448.0,1.8251992784302393,3.218632448626776,2.5219158635285077,1.8240653777431621,2.6241186385819137,2.006662601463473
480.0,1.8512178182727648,3.687971205625726,2.7695945119492453,1.840103716508211,2.625104921814391,2.1887742449644874
512.0,1.8610444310953964,3.7036632000807606,2.7823538155880785,1.8990924805531548,2.625761424307246,2.1887742449644874
544.0,1.8612746062389232,3.703956929295175,2.782615767767049,1.8990924805531548,2.626547280844156,2.1887742449644874
576.0,1.8810130560124851,3.7257392082126466,2.803376132112566,1.8990924805531548,2.635594006946002,2.2716511899466196
608.0,1.8953902879378952,3.7308932262872365,2.813141757112566,1.8990924805531548,2.635594006946002,2.2716511899466196
640.0,2.0491113368332297,3.846618124413647,2.9478647306234382,2.091911911711784,3.001998001998002,2.5006025722156044
672.0,2.3977408973011656,4.051856202845706,3.224798550073436,2.4589552933293626,3.2242532082389737,2.7623197115384617
704.0,2.4634412051790484,4.103343394967824,3.2833923000734364,2.4589552933293626,3.2252001779359434,3.054612054612055
736.0,2.558033177495346,4.2130174767508315,3.3855253271230885,2.4589552933293626,3.7507543752362618,3.054612054612055
768.0,2.7081644615229736,4.386771853003616,3.5474681572632947,2.4589552933293626,4.039356794422204,3.4720771517924547
800.0,2.7124888286937976,4.3946472159112,3.553568022302499,2.4589552933293626,4.057656389539816,3.4720771517924547
832.0,2.7371331413838083,4.4163216996385355,3.5767274205111717,2.4589552933293626,4.062199519230769,3.580302260017563
864.0,2.784608109847009,4.439071450276458,3.6118397800617337,2.6447507022471908,4.062199519230769,3.580302260017563
896.0,2.784608109847009,4.439071450276458,3.6118397800617337,2.6447507022471908,4.062199519230769,3.580302260017563
928.0,2.9991199269667015,4.595237547132425,3.7971787370495633,2.6447507022471908,4.613309052491103,3.643606393606394
960.0,2.9991199269667015,4.595237547132425,3.7971787370495633,2.6447507022471908,4.613309052491103,3.643606393606394
992.0,3.128702572244449,4.653475963498514,3.8910892678714815,3.0691372606754954,4.613309052491103,3.643606393606394
1024.0,3.834162497217339,5.8961994523283,4.865180974772819,3.8102420990917216,4.954326497709445,4.180588942307692

==> csvs/main_regex/Ours_0.00003_regex.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,2.0989058634758653,2.898884108706069,2.498894986090967,2.1924807069454997,2.729824300178678,2.435546875
32.0,4.027488499433245,6.019265266432605,5.023376882932925,3.512962911476869,5.671875000000001,5.055603915639653
48.0,6.186424325808856,12.203193302302305,9.19480881405558,5.62239814979541,10.634465144230774,7.579978583400587
64.0,9.51306541375332,19.300630768170738,14.40684809096203,9.69251833308517,14.112860410911606,11.508498991645062
80.0,11.614221250004885,33.858381712032966,22.736301481018927,12.937501163266829,21.543738489871092,14.471185919943823
96.0,14.103363286972662,55.939352345521456,35.02135781624706,18.23641304347826,28.3397435897436,20.95210193452381
112.0,15.608714883596953,84.95952802756364,50.2841214555803,22.984398016952138,34.416064598385056,27.972656250000004
128.0,15.05789804073946,126.5405939624744,70.79924600160693,31.008653541914835,44.72608770718234,35.886363636363654
144.0,18.350070154846676,146.2478331965287,82.29895167568769,38.11657303370789,51.68142481008289,39.75067640692642
160.0,24.352487787833596,171.5596062029315,97.95604699538255,44.82485516151688,64.71926795580113,51.73051948051952
176.0,30.30672715762536,181.49107754034839,105.89890234898687,49.229680431927655,69.80710462707185,59.28450520833336
192.0,32.576424172654086,184.8991492149229,108.73778669378848,50.25366019748045,72.06261510128917,65.87304687500004
208.0,39.50776074680563,190.40433055394334,114.95604565037448,55.85972080354106,77.66482504604056,68.65625000000004
224.0,40.232151589477965,190.86212659327919,115.54713909137858,58.065352753262246,77.66482504604056,68.65625000000004
240.0,40.232151589477965,190.86212659327919,115.54713909137858,58.065352753262246,77.66482504604056,68.65625000000004
256.0,40.89498191472468,191.2749365300932,116.08495922240895,59.67881314635337,77.66482504604056,68.65625000000004
272.0,46.344605908898316,195.02811329388055,120.68635960138943,64.72000632817156,92.83149171270725,72.37141504329009
288.0,48.67284783618349,197.03320469992866,122.85302626805608,64.72000632817156,101.7734806629835,72.37141504329009
304.0,50.348975058543544,198.01887625204674,124.18392565529514,66.129837633452,101.7734806629835,72.37141504329009
320.0,51.02200412301114,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
336.0,51.02200412301114,198.42789695877406,124.7249505408926,66.82378781138794,101.7734806629835,72.37141504329009
352.0,52.032027386521335,199.05932694124363,125.54567716388249,68.49546791244792,101.7734806629835,72.37141504329009
368.0,52.032027386521335,199.05932694124363,125.54567716388249,68.49546791244792,101.7734806629835,72.37141504329009
384.0,52.032027386521335,199.05932694124363,125.54567716388249,68.49546791244792,101.7734806629835,72.37141504329009
400.0,52.032027386521335,199.05932694124363,125.54567716388249,68.49546791244792,101.7734806629835,72.37141504329009
416.0,52.40733642067407,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
432.0,52.40733642067407,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
448.0,52.40733642067407,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
464.0,52.40733642067407,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
480.0,52.40733642067407,199.30343422632853,125.85538532350131,68.65625000000004,101.7734806629835,73.65198569546399
496.0,53.74992126834225,200.22171894387776,126.98582010611001,68.65625000000004,101.7734806629835,79.30415960850749
512.0,53.74992126834225,200.22171894387776,126.98582010611001,68.65625000000004,101.7734806629835,79.30415960850749
528.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
544.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
560.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
576.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
592.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
608.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
624.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
640.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
656.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
672.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
688.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
704.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
720.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
736.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
752.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
768.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
784.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
800.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
816.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
832.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
848.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
864.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
880.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
896.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
912.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
928.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
944.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
960.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
976.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
992.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1008.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1024.0,55.09312108612703,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272

==> csvs/main_regex/Ours_0.0001.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,2.204300631149093,3.2188958937715393,2.711598262460316,2.3917495265151514,3.112202175414365,2.7028120025688906
32.0,4.696904150617047,7.5178484236038985,6.107376287110473,4.345411923297846,7.13716532086698,5.1543222402597415
48.0,8.002677932373714,12.563904751007708,10.283291341690711,7.658470177826938,12.397418189545263,7.8437280547752835
64.0,12.78743165169796,23.110075264392044,17.948753458045,11.677984597419933,21.038461538461544,12.77891395878293
80.0,18.561637313472765,37.5089936521852,28.03531548282898,17.418964930200886,30.413443830570916,20.453119866722908
96.0,23.562552949977892,59.115895689480304,41.3392243197291,23.688765634306137,41.19223686074516,26.833949561707577
112.0,29.5031946801227,87.57818000347389,58.5406873417983,31.474727746212128,54.23098172545689,37.07205080977282
128.0,38.598821942716704,117.2765674851342,77.93769471392545,38.744647930194816,77.16176158096052,43.2841029760555
144.0,44.38579603253608,144.8561605306075,94.62097828157178,43.8165219611849,92.01784955376121,51.46824397893093
160.0,43.559377811139626,182.72186331094562,113.14062056104262,55.462148172112606,98.05243306417347,60.17825668180466
176.0,49.063813795080065,189.86235149956502,119.46308264732254,64.92689047666488,98.77624309392272,71.39485254329009
192.0,49.39411401480831,197.56310168877562,123.47860785179196,66.82378781138794,101.7734806629835,74.97122333691723
208.0,50.22982830317274,198.15085374942845,124.1903410263006,66.82378781138794,101.7734806629835,78.52988920946044
224.0,51.92796741170457,199.09333964089663,125.5106535263006,66.82378781138794,101.7734806629835,78.52988920946044
240.0,52.49376965364486,199.5031181017556,125.99844387770024,66.82378781138794,101.7734806629835,80.96884096645863
256.0,54.405064236452645,200.69701075837605,127.55103749741436,68.65625000000004,101.7734806629835,82.13024656502921
272.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
288.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
304.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
320.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
336.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
352.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
368.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
384.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
400.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
416.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
432.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
448.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
464.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
480.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
496.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
512.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
528.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
544.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
560.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
576.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
592.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
608.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
624.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
640.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
656.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
672.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
688.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
704.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
720.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
736.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
752.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
768.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
784.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
800.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
816.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
832.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
848.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
864.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
880.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
896.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
912.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
928.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
944.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
960.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
976.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
992.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1008.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1024.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272

==> csvs/main_regex/Ours_0.0001_use_mlm.csv <==
x_vals,y_lb_std,y_ub_std,y_mean,y_lb,y_ub,y_med
0.0,1.0,1.0,1.0,1.0,1.0,1.0
16.0,1.8490523547856266,2.260156647707293,2.0546045012464598,1.740977187606401,2.26953125,2.17818138651472
32.0,2.901396083756235,4.195312519888306,3.5483543018222705,2.762311271067416,4.052267764000939,3.611521026234568
48.0,4.249806795436759,8.341818614601834,6.295812705019297,4.035031154075228,7.207754229972378,4.629401965076124
64.0,5.984256885940933,12.40868668167941,9.196471783810171,5.365781110407982,9.040292645027629,6.958430614329491
80.0,7.187411438862528,17.556794168883222,12.372102803872876,7.366477272727273,11.408267869475141,8.75076791294979
96.0,8.976070681082208,23.2280670077905,16.102068844436353,8.610955056179778,14.769681490384619,10.086178296232879
112.0,10.077579959503868,34.72320380398419,22.40039188174403,11.614199157007377,16.42397836538462,13.795262455516017
128.0,14.03017385982268,39.844309780620314,26.937241820221498,16.46926589392343,22.778395432692314,18.572842526690394
144.0,17.89382741972279,42.97741826067756,30.435622840200175,18.21271876371082,30.58563701923078,25.90384615384616
160.0,16.541213749906237,71.47956842097267,44.01039108543945,22.411159201270035,34.4887776243094,31.741686698717956
176.0,21.396143135391164,83.4138178829015,52.404980509146334,24.172332921434773,45.580199036690765,38.43164062500001
192.0,27.845284252492792,89.09029221564248,58.46778823406763,24.86024239135734,57.12707182320444,46.019531250000014
208.0,32.23768765648614,93.14446319328064,62.69107542488339,28.252910282094327,59.48284105397367,50.12109375000002
224.0,34.57671033735213,110.07077162017018,72.32374097876115,32.711589045334996,64.77734375000003,57.60501553867407
240.0,41.364722209238714,114.67503634222629,78.0198792757325,47.08265933354903,70.37707182320446,66.11718750000004
256.0,46.43298197244048,118.52544317949057,82.47921257596552,55.74749272080236,77.76381215469617,68.65625000000004
272.0,52.81815992312614,124.60417623201414,88.71116807757014,58.67453898414756,92.83149171270725,68.65625000000004
288.0,54.43405156175665,125.50641533904248,89.97023345039956,62.219993529602114,92.83149171270725,68.65625000000004
304.0,56.599288636730755,127.39823598507468,91.99876231090272,62.219993529602114,99.51386527836813,68.65625000000004
320.0,58.487696180977906,128.76636584622295,93.62703101360043,62.219993529602114,101.7734806629835,68.65625000000004
336.0,59.008102965709696,129.07383279585682,94.04096788078326,63.15500244807643,101.7734806629835,68.65625000000004
352.0,59.008102965709696,129.07383279585682,94.04096788078326,63.15500244807643,101.7734806629835,68.65625000000004
368.0,52.48968362678072,161.91323978910685,107.20146170794378,63.15500244807643,101.7734806629835,68.65625000000004
384.0,54.63092659107711,163.329731922748,108.98032925691257,68.03090567301969,101.7734806629835,72.37141504329009
400.0,57.09875576776456,164.6564801764465,110.87761797210553,68.65625000000004,101.7734806629835,76.98134841136633
416.0,57.92963221692749,165.2657466695111,111.5976894432193,68.65625000000004,101.7734806629835,80.5817057669351
432.0,57.92963221692749,165.2657466695111,111.5976894432193,68.65625000000004,101.7734806629835,80.5817057669351
448.0,51.46130421117668,199.34035119200104,125.40082770158885,68.65625000000004,101.7734806629835,83.79492792298038
464.0,51.63547564290228,199.47588791989426,125.55568178139826,68.65625000000004,101.7734806629835,84.56919832202743
480.0,51.72225908703989,199.54395855556606,125.63310882130297,68.65625000000004,101.7734806629835,84.95633352155096
496.0,51.72225908703989,199.54395855556606,125.63310882130297,68.65625000000004,101.7734806629835,84.95633352155096
512.0,51.72225908703989,199.54395855556606,125.63310882130297,68.65625000000004,101.7734806629835,84.95633352155096
528.0,52.273983860266995,199.79560456885582,126.0347942145614,68.65625000000004,101.7734806629835,84.95633352155096
544.0,52.52305933649738,199.91169763195126,126.21737848422433,68.65625000000004,101.7734806629835,84.95633352155096
560.0,52.52305933649738,199.91169763195126,126.21737848422433,68.65625000000004,101.7734806629835,84.95633352155096
576.0,52.52305933649738,199.91169763195126,126.21737848422433,68.65625000000004,101.7734806629835,84.95633352155096
592.0,52.52305933649738,199.91169763195126,126.21737848422433,68.65625000000004,101.7734806629835,84.95633352155096
608.0,52.52305933649738,199.91169763195126,126.21737848422433,68.65625000000004,101.7734806629835,84.95633352155096
624.0,52.52305933649738,199.91169763195126,126.21737848422433,68.65625000000004,101.7734806629835,84.95633352155096
640.0,52.52305933649738,199.91169763195126,126.21737848422433,68.65625000000004,101.7734806629835,84.95633352155096
656.0,52.52305933649738,199.91169763195126,126.21737848422433,68.65625000000004,101.7734806629835,84.95633352155096
672.0,52.52305933649738,199.91169763195126,126.21737848422433,68.65625000000004,101.7734806629835,84.95633352155096
688.0,52.566474245451516,199.94570976290186,126.25609200417668,68.65625000000004,101.7734806629835,85.14990112131272
704.0,52.566474245451516,199.94570976290186,126.25609200417668,68.65625000000004,101.7734806629835,85.14990112131272
720.0,52.566474245451516,199.94570976290186,126.25609200417668,68.65625000000004,101.7734806629835,85.14990112131272
736.0,52.566474245451516,199.94570976290186,126.25609200417668,68.65625000000004,101.7734806629835,85.14990112131272
752.0,52.566474245451516,199.94570976290186,126.25609200417668,68.65625000000004,101.7734806629835,85.14990112131272
768.0,52.566474245451516,199.94570976290186,126.25609200417668,68.65625000000004,101.7734806629835,85.14990112131272
784.0,52.566474245451516,199.94570976290186,126.25609200417668,68.65625000000004,101.7734806629835,85.14990112131272
800.0,52.566474245451516,199.94570976290186,126.25609200417668,68.65625000000004,101.7734806629835,85.14990112131272
816.0,52.566474245451516,199.94570976290186,126.25609200417668,68.65625000000004,101.7734806629835,85.14990112131272
832.0,53.844484224546264,200.5665761883015,127.20553020642387,68.65625000000004,101.7734806629835,85.14990112131272
848.0,53.844484224546264,200.5665761883015,127.20553020642387,68.65625000000004,101.7734806629835,85.14990112131272
864.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
880.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
896.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
912.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
928.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
944.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
960.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
976.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
992.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1008.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272
1024.0,55.09312108612704,201.2168157312151,128.15496840867107,68.65625000000004,101.7734806629835,85.14990112131272

==> csvs/pareto_proxy_rfp/mogfn_DsRed.M1.csv <==
xval,yval
10375.545851528384,81.33333333333333
10899.563318777293,79.23809523809524
11205.24017467249,70.28571428571428
11419.213973799127,60.19047619047619

==> csvs/pareto_proxy_rfp/mogfn_DsRed.T4.csv <==
xval,yval
11218.340611353711,66.47619047619047
11257.64192139738,64.0
11379.912663755458,63.61904761904762
11598.25327510917,56.76190476190476
11786.026200873363,46.09523809523809
11912.663755458516,35.23809523809524

==> csvs/pareto_proxy_rfp/mogfn_mRouge.csv <==
xval,yval
11899.563318777293,35.61904761904762
12034.934497816594,30.285714285714285
12131.004366812227,27.04761904761905
12144.10480349345,25.714285714285708
12314.410480349345,23.238095238095234
12423.580786026201,20.76190476190476
12602.620087336245,10.857142857142858
12694.323144104803,7.047619047619051
12722.707423580787,0.4761904761904745

==> csvs/pareto_proxy_rfp/mogfn_mScarlet.csv <==
xval,yval
10995.633187772926,71.04761904761904

==> csvs/pareto_proxy_rfp/mogfn_total.csv <==
xval,yval
10375.545851528384,81.33333333333333
10899.563318777293,79.23809523809524
10995.633187772926,71.04761904761904
11205.24017467249,70.28571428571428
11218.340611353711,66.47619047619047
11257.64192139738,64.0
11379.912663755458,63.61904761904762
11419.213973799127,60.19047619047619
11598.25327510917,56.76190476190476
11786.026200873363,46.09523809523809
11899.563318777293,35.61904761904762
11912.663755458516,35.23809523809524
12034.934497816594,30.285714285714285
12131.004366812227,27.04761904761905
12144.10480349345,25.714285714285708
12314.410480349345,23.238095238095234
12423.580786026201,20.76190476190476
12602.620087336245,10.857142857142858
12694.323144104803,7.047619047619051
12722.707423580787,0.4761904761904745

==> csvs/pareto_proxy_rfp/old_AdRed.csv <==
xval,yval
11189.00587945787,39.8155

==> csvs/pareto_proxy_rfp/old_DsRed.M1.csv <==
xval,yval
10374.487803665845,71.4708

==> csvs/pareto_proxy_rfp/old_DsRed.T4.csv <==
xval,yval
10820.911361864575,55.6143

==> csvs/pareto_proxy_rfp/old_RFP630.csv <==
xval,yval
11558.627625771043,-29.6978

==> csvs/pareto_proxy_rfp/old_mRouge.csv <==
xval,yval
11464.213580513751,27.9617

==> csvs/pareto_proxy_rfp/old_mScarlet.csv <==
xval,yval
10591.87684184371,61.8757

==> csvs/pareto_proxy_rfp/old_total.csv <==
xval,yval
10374.487803665845,71.4708
10591.87684184371,61.8757
10820.911361864575,55.6143
11189.00587945787,39.8155
11464.213580513751,27.9617
11558.627625771043,-29.6978

==> csvs/pareto_proxy_rfp/ours_AdRed.csv <==
xval,yval
12923.280722813684,19.4791
12902.26883380142,21.6052
12807.890565001268,21.7046
12806.90165446577,24.3399
12739.421689399282,25.8189
12717.03468758343,35.084
12671.072596441994,35.8888
12629.304229900205,38.8214
12583.343759820575,39.492
12347.571365504595,40.3213
12330.854423207276,41.2689
12324.893778934656,42.9363
12298.220036243867,42.9713
12284.07769195802,43.1132
12214.87291712649,44.1089
12089.18064762249,46.9698
12083.147872382544,46.974
12052.81407371936,47.9875
12031.360615010079,48.3907
11977.932151936267,48.4536
11964.054229220887,49.3781
11859.258916703513,49.4899
11850.552771779066,49.9152
11837.34131909559,49.986
11834.385595629756,50.0835
11823.813357235449,53.5848
11759.591361980809,54.2211
11677.22198189545,54.2688
11655.840566188903,55.7906
11605.88197963461,55.8289
11604.969661128009,57.4594

==> csvs/pareto_proxy_rfp/ours_DsRed.M1.csv <==
xval,yval
12560.3598302678,43.8389
12507.512473870309,49.4929
12503.434535809502,50.7224
12483.89191941584,55.195
12428.095248401529,60.0235
12316.052985349075,60.1274
12303.889090452754,61.5332
12270.933645286521,62.2646
12263.93415172158,64.9128
12231.978436735943,65.5823
12221.496814440135,69.1118
12195.97834846541,69.3755
12182.620422166052,71.1404
12092.651579717141,71.9376
12073.688185044206,74.5572
12060.330258744849,76.316
12035.894448430405,77.4455
11984.078879024944,79.7655
11713.842773476112,83.2014
11596.969218444523,83.4734
11567.988252409827,84.3797
11525.737324670075,84.8773
11441.469291648593,93.1889
11197.56518634169,94.1742
11195.17487415528,95.5132
11166.834214968869,95.9039

==> csvs/pareto_proxy_rfp/ours_DsRed.T4.csv <==
xval,yval
12390.94780022842,41.5638
12348.439965607828,45.3873
12338.250611959771,46.4745
12331.195436806638,48.744
12040.052069847276,48.7795
12020.087989949578,50.7419
12002.466356932622,52.2048
11976.849282647687,52.4858
11946.179408968794,53.3819
11927.600331608357,54.3592
11893.33655133198,54.5474
11857.121477592977,54.6753
11837.387236613817,57.36
11385.89738273909,60.3778
11372.780617658193,60.4119
11364.35114651556,60.7312

==> csvs/pareto_proxy_rfp/ours_RFP630.csv <==
xval,yval
12388.274970897857,-41.2439
12385.04016090705,-37.0668
12361.579865377027,-33.7707
12255.569397387615,-31.48
12202.45320862357,-31.4756
11955.975887605964,-29.8901
11918.587642639144,-26.0965
11900.118395357877,-24.6753

==> csvs/pareto_proxy_rfp/ours_mRouge.csv <==
xval,yval
13766.099144875192,-2.66694
13765.049073813912,7.28185
13727.457517536925,10.0191
13720.046550732588,12.6756
13698.533087603624,12.8205
13661.804903819693,18.6826
13630.659179384747,19.3303
13455.992345543782,20.1793
13446.717660313632,22.2074
13410.77162000311,24.2275
13366.558114199921,24.3317
13339.175075286177,25.2844
13336.405924724855,27.1579
13189.41354393218,27.6111
13188.65363036839,27.7387
13155.483626990286,31.6128
13134.92514519616,33.9987
12954.988176581464,35.0466
12911.973992623338,37.9521
12845.725858602693,39.3995
12776.886488695884,39.4113
12746.747958865679,39.8705
12745.732420190849,40.0944
12711.41362434392,40.1647
12667.156588632923,40.4955
12642.955832280819,43.6067
12637.053860392596,44.295
12560.327145137831,44.3691
12425.382671640713,45.4032
12420.97696493517,46.1991
12335.507373254655,47.1148
12299.07098059639,47.2566
12159.981829044129,49.9525
12135.533804217448,49.9911
12033.950280099914,50.0051

==> csvs/pareto_proxy_rfp/ours_mScarlet.csv <==
xval,yval
11880.88555256623,58.9627
11847.552048140064,59.2149
11818.281490094561,59.6706
11777.77944928595,61.5342
11766.708991995896,63.1233
11758.824951603412,65.4053
11741.428093257633,66.4813
11650.068568271945,67.0159
11631.894944859381,71.3852
11598.561440433215,71.6797
11442.36389157263,72.3573
11436.798208328419,72.9411
11428.09715278407,76.0487
11414.800236214047,76.7046

==> csvs/pareto_proxy_rfp/ours_total.csv <==
xval,yval
13766.099144875192,-2.66694
13765.049073813912,7.28185
13727.457517536925,10.0191
13720.046550732588,12.6756
13698.533087603624,12.8205
13661.804903819693,18.6826
13630.659179384747,19.3303
13455.992345543782,20.1793
13446.717660313632,22.2074
13410.77162000311,24.2275
13366.558114199921,24.3317
13339.175075286177,25.2844
13336.405924724855,27.1579
13189.41354393218,27.6111
13188.65363036839,27.7387
13155.483626990286,31.6128
13134.92514519616,33.9987
12954.988176581464,35.0466
12911.973992623338,37.9521
12845.725858602693,39.3995
12776.886488695884,39.4113
12746.747958865679,39.8705
12745.732420190849,40.0944
12711.41362434392,40.1647
12667.156588632923,40.4955
12642.955832280819,43.6067
12637.053860392596,44.295
12560.327145137831,44.3691
12507.512473870309,49.4929
12503.434535809502,50.7224
12483.89191941584,55.195
12428.095248401529,60.0235
12316.052985349075,60.1274
12303.889090452754,61.5332
12270.933645286521,62.2646
12263.93415172158,64.9128
12231.978436735943,65.5823
12221.496814440135,69.1118
12195.97834846541,69.3755
12182.620422166052,71.1404
12092.651579717141,71.9376
12073.688185044206,74.5572
12060.330258744849,76.316
12035.894448430405,77.4455
11984.078879024944,79.7655
11713.842773476112,83.2014
11596.969218444523,83.4734
11567.988252409827,84.3797
11525.737324670075,84.8773
11441.469291648593,93.1889
11197.56518634169,94.1742
11195.17487415528,95.5132
11166.834214968869,95.9039

==> csvs/traincurve_regex2/MORL_convex.csv <==
upd,lower,med,high
0,0.005246913580246913,0.006172839506172839,0.006172839506172839
500,0.5046296296296297,0.5277777777777778,0.5339506172839507
1000,0.570679012345679,0.5833333333333333,0.5864197530864197
1500,0.5391975308641975,0.558641975308642,0.5697530864197531
2000,0.5018518518518519,0.5509259259259259,0.5583333333333332
2500,0.507716049382716,0.5154320987654322,0.5265432098765432
3000,0.4700617283950617,0.4861111111111111,0.5049382716049383
3500,0.25709876543209864,0.44753086419753085,0.4666666666666666
4000,0.23117283950617276,0.404320987654321,0.44598765432098764
4500,0.0,0.0,0.11759259259259253
5000,0.0,0.0,0.0

==> csvs/traincurve_regex2/MORL_tchebycheff.csv <==
upd,lower,med,high
0,0.0030864197530864196,0.006172839506172839,0.006172839506172839
500,0.5950617283950617,0.6003086419753086,0.6058641975308642
1000,0.5969135802469135,0.6018518518518519,0.6120370370370369
1500,0.6040123456790124,0.6111111111111112,0.6172839506172839
2000,0.5987654320987654,0.6033950617283951,0.6089506172839506
2500,0.6033950617283951,0.611111111111111,0.6111111111111112
3000,0.5987654320987654,0.6049382716049383,0.6151234567901234
3500,0.600925925925926,0.6080246913580246,0.617283950617284
4000,0.5987654320987654,0.5987654320987654,0.6049382716049382
4500,0.6049382716049383,0.6111111111111112,0.6129629629629629
5000,0.6012345679012345,0.6064814814814815,0.6089506172839506

==> csvs/traincurve_regex2/Ours.csv <==
upd,lower,med,high
0,0.006172839506172839,0.006172839506172839,0.007098765432098765
500,0.5083333333333334,0.5200617283950618,0.5274691358024692
1000,0.5851851851851851,0.5925925925925926,0.6126543209876544
1500,0.6296296296296297,0.6296296296296297,0.6296296296296297
2000,0.6296296296296297,0.6296296296296297,0.6296296296296297
2500,0.6296296296296297,0.6296296296296297,0.6296296296296297
3000,0.6296296296296297,0.6296296296296297,0.6296296296296297
3500,0.6296296296296297,0.6296296296296297,0.6296296296296297
4000,0.6296296296296297,0.6296296296296297,0.6296296296296297

==> csvs/traincurve_regex4/MORL_convex.csv <==
upd,lower,med,high
0,0.0,0.0,0.0
500,0.01323445358939186,0.013674554183813442,0.021175316262764823
1000,0.0,0.006287151348879744,0.012605738454503888
1500,0.0,0.0,0.0
2000,0.0,0.0,0.0
2500,0.0,0.0,0.0
3000,0.0,0.0,0.0
3500,0.0,0.0,0.0
4000,0.0,0.0,0.0
4500,0.0,0.0,0.0
5000,0.0,0.0,0.0

==> csvs/traincurve_regex4/MORL_tchebycheff.csv <==
upd,lower,med,high
0,0.0,0.0,0.0
500,0.045794276787075136,0.048044314891022705,0.050822092668800486
1000,0.043516613321140075,0.046458238073464414,0.05155368846212467
1500,0.041793362292333484,0.04339563328760859,0.0487997256515775
2000,0.0370475156226185,0.04013774577046182,0.04881591982929431
2500,0.040266346593507085,0.04506268099375095,0.048443453741807654
3000,0.03588534522176498,0.04134278311233043,0.05099927602499619
3500,0.039290885535741504,0.04304793476604177,0.04884259259259259
4000,0.04194577808260935,0.04748704465782655,0.05029244779759183
4500,0.036879858253315044,0.045086495960981555,0.04709362139917696
5000,0.03772576588934614,0.038956523395823804,0.04431870141746685

==> csvs/traincurve_regex4/Ours.csv <==
upd,lower,med,high
0,0.0,0.0,9.525986892242035e-06
500,0.06844516841944825,0.06952065233958238,0.0703637021795458
1000,0.0745903825636336,0.0749838058222832,0.07522290809327846
1500,0.07573064319463496,0.07596498247218411,0.07635269013869836
2000,0.0756887288523091,0.07578398872123152,0.07618408017070569
2500,0.07607929431489104,0.07633649596098156,0.07668324188385917
3000,0.0762517146776406,0.07636507392165828,0.07672515622618503
3500,0.07575064776710867,0.07615550221002895,0.0764212772443225
4000,0.07600499161713153,0.07613168724279835,0.07633744855967077
